Non-unique decompositions of mixed states and deterministic energy transfers

We investigate the impact of non-unique decompositions of mixed states on energy transfer. Mixed states generally have non-unique decompositions into pure states in quantum theory and, by definition, in other non-classical probabilistic theories. We consider energy transfers constituting deterministic energy harvesting, wherein the source transfers energy to the harvester but not entropy. We use the possibility of non-unique decompositions to derive that if source states in a set jointly lead to deterministic energy harvesting for the given harvesting system and interaction, then that set can be expanded to include both mixtures and superpositions of the original states in the set. As a paradigmatic example, we model the source as an EM mode transferring energy to a 2-level system harvester via the Jaynes-Cummings model. We show that the set of coherent EM mode states with fixed $|\alpha|$ that jointly achieve deterministic energy transfer can be expanded to include all mixtures and superpositions of those states. More generally, the results link the defining feature of a non-classical probability theory with the ability to achieve energy transfer without entropy transfer.

==> entropy_data_1.dat <==
t entropy_A entropy_B entropy_AB 
0.000000000000000000e+00 -0.000000000000000000e+00 4.450723524413220944e-01 4.450723524413220944e-01
9.817477042468103487e-02 8.464365929508596564e-02 4.869266559800668470e-01 4.450658060440604302e-01
1.963495408493620697e-01 2.507229960480324427e-01 5.911063642270565355e-01 4.450654025754057774e-01
2.945243112740431046e-01 4.443425073690973059e-01 7.334447593306211433e-01 4.450653762236437827e-01
3.926990816987241395e-01 6.339354923117688223e-01 8.908604560877865230e-01 4.450652798176687464e-01
4.908738521234051744e-01 7.970420062065696198e-01 1.042617173240051764e+00 4.450654053878992933e-01
5.890486225480862092e-01 9.177706130001345164e-01 1.171348352400468418e+00 4.450655598980202687e-01
6.872233929727672441e-01 9.860497651824327026e-01 1.263467911611708239e+00 4.450654069548172220e-01
7.853981633974482790e-01 9.973605380760165451e-01 1.309385933056300688e+00 4.450650519868990518e-01
8.835729338221293139e-01 9.525818065257827261e-01 1.303669103392800066e+00 4.450648582664617492e-01
9.817477042468103487e-01 8.578397850997936391e-01 1.245181307404451321e+00 4.450646119964128955e-01
1.079922474671491273e+00 7.243739198463501339e-01 1.137232384651079897e+00 4.450643011909511948e-01
1.178097245096172418e+00 5.685305990554330169e-01 9.877491405943381597e-01 4.450639111730724240e-01
1.276272015520853564e+00 4.121102393998230529e-01 8.095769964600119106e-01 4.450634239721368846e-01
1.374446785945534488e+00 2.832115968457086796e-01 6.212219443108270012e-01 4.450628175877963111e-01
1.472621556370215412e+00 2.153542257795442172e-01 4.490363457557982052e-01 4.450620650914152154e-01
1.570796326794896558e+00 2.331341425885942176e-01 3.379889929502874479e-01 4.450611335291921877e-01
1.668971097219577704e+00 3.269123978915270956e-01 3.574034280658564544e-01 4.450599825838020829e-01
1.767145867644258628e+00 4.640501981269153919e-01 4.412963971610359137e-01 4.450585629421686118e-01
1.865320638068939552e+00 6.142664739003167451e-01 5.510915232272691755e-01 4.450568143054232095e-01
1.963495408493620697e+00 7.553256217051680377e-01 6.667066857745351793e-01 4.450546629639556273e-01
2.061670178918301843e+00 8.717283779592922555e-01 7.756384415068888760e-01 4.450520188437864233e-01
2.159844949342982545e+00 9.533961800404713305e-01 8.714162804907814586e-01 4.450487719107080187e-01
2.258019719767663691e+00 9.948842208891170991e-01 9.571342501383248713e-01 4.450447877950136633e-01
2.356194490192344837e+00 9.948796224447626901e-01 1.029588244981090694e+00 4.450399024703560746e-01
2.454369260617025983e+00 9.558290406759641922e-01 1.070036289080709802e+00 4.450385969748656967e-01
2.552544031041707129e+00 8.836321014320693834e-01 1.069864425094279481e+00 4.450379476824134484e-01
2.650718801466387831e+00 7.873814743925031667e-01 1.026580754746799329e+00 4.450372837459340980e-01
2.748893571891068976e+00 6.791291677647754987e-01 9.431590433382462946e-01 4.450366038889913556e-01
2.847068342315750122e+00 5.735716812092453987e-01 8.283913099445062711e-01 4.450359086088044869e-01
2.945243112740430824e+00 4.872506357777860453e-01 6.978436264910342635e-01 4.450351969541196939e-01
3.043417883165111970e+00 4.362673083982911981e-01 5.762825378093319184e-01 4.450344687098422014e-01
3.141592653589793116e+00 4.314936903814661218e-01 5.041672795369530613e-01 4.450337237979357097e-01
3.239767424014474262e+00 4.733496735504585384e-01 5.350933356204412572e-01 4.450329611241130578e-01
3.337942194439155408e+00 5.516635930808972965e-01 6.607274596758414553e-01 4.450321813140206695e-01
3.436116964863836110e+00 6.509558658351333182e-01 8.231057042684515324e-01 4.450313828730201871e-01
3.534291735288517255e+00 7.555466255632219408e-01 9.828953381946439194e-01 4.450305662754965863e-01
3.632466505713198401e+00 8.519422676480015166e-01 1.114856673815980415e+00 4.450297305801638736e-01
3.730641276137879103e+00 9.294900501337215459e-01 1.201924764845696103e+00 4.450288753524521690e-01
3.828816046562560249e+00 9.804383240336492777e-01 1.233543005480639554e+00 4.450280006772040498e-01
3.926990816987241395e+00 9.998864854904724320e-01 1.205090945787362422e+00 4.450271051380084719e-01
4.025165587411922097e+00 9.857632351892690048e-01 1.117648480824207313e+00 4.450261895319882477e-01
4.123340357836603687e+00 9.388603597868288020e-01 9.778190381264398878e-01 4.450252521405747008e-01
4.221515128261284389e+00 8.629249661322229148e-01 7.975992097887752985e-01 4.450242933756720642e-01
4.319689898685965090e+00 7.648122704763983259e-01 5.944506094407417951e-01 4.450233123440968663e-01
4.417864669110646680e+00 6.546915745084486149e-01 3.925360184557916687e-01 4.450223083248424083e-01
4.516039439535327382e+00 5.462210345547551249e-01 2.281468405038495073e-01 4.450212816115214354e-01
4.614214209960008972e+00 4.562860779890558494e-01 1.201541785645872107e-01 4.450202304137005349e-01
4.712388980384689674e+00 4.030281289596068239e-01 1.020192374780851674e-01 4.450191556977520779e-01
4.810563750809370376e+00 4.002172185303478624e-01 2.326375257151246934e-01 4.450180555292196916e-01
4.908738521234051966e+00 4.497181116200771878e-01 4.367753723834689739e-01 4.450169302031155016e-01
5.006913291658732668e+00 5.401309777323269889e-01 6.637319897696343229e-01 4.450157789225627214e-01
5.105088062083414258e+00 6.531924017285216655e-01 8.837454880566761872e-01 4.450146006013437905e-01
5.203262832508094959e+00 7.700896168402409092e-01 1.075071073895330853e+00 4.450133957913740002e-01
5.301437602932775661e+00 8.742961984644768147e-01 1.222079189209334116e+00 4.450121622787913678e-01
5.399612373357457251e+00 9.524333798803251705e-01 1.314695152070424644e+00 4.450109011764349365e-01
5.497787143782137953e+00 9.945584518905934424e-01 1.348262996160468852e+00 4.450096103638430112e-01
5.595961914206818655e+00 9.943739818817848297e-01 1.323492939267843171e+00 4.450082899445410023e-01
5.694136684631500245e+00 9.494625761509714046e-01 1.246287611379336857e+00 4.450069392785404032e-01
5.792311455056180947e+00 8.615573568942509475e-01 1.127682441340217112e+00 4.450055568230122938e-01
5.890486225480861648e+00 7.368669017875564275e-01 9.835390136094667168e-01 4.450041434392311146e-01
5.988660995905543238e+00 5.865348160096869323e-01 8.339874697734058762e-01 4.450026964483014824e-01
6.086835766330223940e+00 4.274485286831313235e-01 7.017499709343141268e-01 4.450012170554454860e-01
6.185010536754905530e+00 2.838362294653150597e-01 6.077068192328690666e-01 4.449997030155707356e-01
6.283185307179586232e+00 1.895021627901107841e-01 5.639170940982815017e-01 4.449981541413619013e-01
6.381360077604266934e+00 1.813254559088919859e-01 5.695783226169195412e-01 4.449965700233011190e-01
6.479534848028948524e+00 2.649658761292215670e-01 6.148381265034318366e-01 4.449949485587050835e-01
6.577709618453629226e+00 4.075130644080381948e-01 6.882768921220077107e-01 4.449932909660331837e-01
6.675884388878310816e+00 5.727746655203407311e-01 7.844519359924821966e-01 4.449915940721512753e-01
6.774059159302991517e+00 7.327935350476408871e-01 9.006767041533234597e-01 4.449898590860118519e-01
6.872233929727672219e+00 8.665310016933321924e-01 1.010807355816649711e+00 4.449880837325841387e-01
6.970408700152353809e+00 9.585801724731870532e-01 1.097553668808306515e+00 4.449862674070154123e-01
7.068583470577034511e+00 9.987312583949408129e-01 1.149738792648059782e+00 4.449844100173360184e-01
7.166758241001715213e+00 9.819280647537080853e-01 1.160555107616538795e+00 4.449825087876371765e-01
7.264933011426396803e+00 9.083512145058658671e-01 1.127346551377015782e+00 4.449805653318243959e-01
7.363107781851077505e+00 7.835238777846837976e-01 1.051660693268663627e+00 4.449785759549182984e-01
7.461282552275758206e+00 6.184455172906591081e-01 9.395191512593297212e-01 4.449765417933161937e-01
7.559457322700439796e+00 4.298956349740310490e-01 8.016350348514224011e-01 4.449744606209632414e-01
7.657632093125120498e+00 2.413805516288373143e-01 6.541710504822498828e-01 4.449723312763121941e-01
7.755806863549802088e+00 8.655645084602985040e-02 5.207380436105242261e-01 4.449701540852297743e-01
7.853981633974482790e+00 2.550290644516141694e-02 4.474337607551331919e-01 4.449679254781215842e-01
7.952156404399163492e+00 1.130003435297879111e-01 5.004009441961652094e-01 4.449656474832442976e-01
8.050331174823844194e+00 2.777819578832402270e-01 6.154151289935609892e-01 4.449633158780892384e-01
8.148505945248526672e+00 4.678991303111432187e-01 7.474567381429588764e-01 4.449609316253030356e-01
8.246680715673207374e+00 6.525362167737653873e-01 8.733670098577128726e-01 4.449584926445594446e-01
8.344855486097888075e+00 8.100137257901869337e-01 9.772581768141332947e-01 4.449559970530616027e-01
8.443030256522568777e+00 9.251722914304448819e-01 1.048556322782104644e+00 4.449534457063973880e-01
8.541205026947249479e+00 9.885996561986318820e-01 1.081378183551730654e+00 4.449508341202538797e-01
8.639379797371930181e+00 9.963490055468238182e-01 1.074374412755584540e+00 4.449481647223527681e-01
8.737554567796612659e+00 9.497755566252155113e-01 1.030791724860897762e+00 4.449454327940754461e-01
8.835729338221293361e+00 8.553827193253749073e-01 9.592344992708835560e-01 4.449426389851472985e-01
8.933904108645974063e+00 7.246865870788563591e-01 8.785092263901232990e-01 4.449397814832201647e-01
9.032078879070654764e+00 5.741947804493441332e-01 7.973589439988716387e-01 4.449368574919216890e-01
9.130253649495335466e+00 4.256549686934104626e-01 7.130365315417599437e-01 4.449338685157707696e-01
9.228428419920017944e+00 3.064265088442709173e-01 6.333909701996227604e-01 4.449308090438015562e-01
9.326603190344698646e+00 2.471754217235286877e-01 5.732189424454413595e-01 4.449276818342169371e-01
9.424777960769379348e+00 2.676837366435872445e-01 5.527038417210576871e-01 4.449244817603209556e-01
9.522952731194060050e+00 3.579181350541116302e-01 5.909627429932926557e-01 4.449212089705772977e-01
9.621127501618740752e+00 4.886013870125651692e-01 6.915979133551972691e-01 4.449178620721870869e-01
9.719302272043423230e+00 6.317051363623529259e-01 8.360681935847191770e-01 4.449144371339378567e-01
9.817477042468103932e+00 7.661358482983037232e-01 9.956064324482694072e-01 4.449109364294625557e-01
9.915651812892784633e+00 8.771074130006305536e-01 1.143240411281208901e+00 4.449073533327295715e-01
1.001382658331746534e+01 9.550541608134142102e-01 1.257779510959339042e+00 4.449036907812624064e-01
1.011200135374214604e+01 9.948805269520025751e-01 1.324121870375517540e+00 4.448999434108044104e-01
1.021017612416682852e+01 9.954386829077730425e-01 1.333005581092657321e+00 4.448961106184416980e-01
1.030835089459150922e+01 9.591208574408229826e-01 1.280771693126756983e+00 4.448921916134319643e-01
1.040652566501618992e+01 8.915160387966463151e-01 1.169212365592002367e+00 4.448881810819275140e-01
1.050470043544087062e+01 8.011150177668956429e-01 1.005459533062764033e+00 4.448840821762395370e-01
1.060287520586555132e+01 6.990429931526995766e-01 8.019245130101729790e-01 4.448798870917390347e-01
1.070104997629023202e+01 5.987223526012313002e-01 5.764027468068725346e-01 4.448755987351307173e-01
1.079922474671491450e+01 5.151343078911361228e-01 3.525468253874330382e-01 4.448712117306112823e-01
1.089739951713959520e+01 4.629146053100172686e-01 1.621085295628175993e-01 4.448667244167240353e-01
1.099557428756427591e+01 4.525111274337400014e-01 6.231055605315029278e-02 4.448621368191835179e-01
1.109374905798895661e+01 4.857582400155349700e-01 1.031244393201907333e-01 4.448574419720471296e-01
1.119192382841363731e+01 5.549956940699138919e-01 2.508241598709425313e-01 4.448526439883166983e-01
1.129009859883831979e+01 6.468594355224746018e-01 4.559443499565472013e-01 4.448477338311498386e-01
1.138827336926300049e+01 7.468039588504056248e-01 6.772940844360002544e-01 4.448427141913908756e-01
1.148644813968768119e+01 8.416479748225824675e-01 8.878680913892565973e-01 4.448375798729800046e-01
1.158462291011236189e+01 9.204843485722553620e-01 1.066855329295921306e+00 4.448323278187307772e-01
1.168279768053704260e+01 9.749117635648198998e-01 1.198820606716608062e+00 4.448269591151420288e-01
1.178097245096172330e+01 9.991022005688263707e-01 1.273699783548598363e+00 4.448214648627252243e-01
1.187914722138640577e+01 9.898821316458574771e-01 1.286884944619943516e+00 4.448158501642689444e-01
1.197732199181108648e+01 9.468720672287287421e-01 1.239299667067009336e+00 4.448101047590030666e-01
1.207549676223576718e+01 8.726918998344955769e-01 1.137583540843860597e+00 4.448042308656766641e-01
1.217367153266044788e+01 7.732370977721301220e-01 9.943505339949201272e-01 4.447982237121449467e-01
1.227184630308512858e+01 6.580340896841432308e-01 8.287522259931687785e-01 4.447920784461818489e-01
1.237002107350981106e+01 5.406453195348892571e-01 6.679586584730470289e-01 4.447857974845592643e-01
1.246819584393449176e+01 4.388408907161013839e-01 5.496498820290008913e-01 4.447793697170403515e-01
1.256637061435917246e+01 3.732842974364001254e-01 5.154386124029475269e-01 4.447728011758858013e-01
1.266454538478385317e+01 3.618107820901598770e-01 5.690227686104624150e-01 4.447660804827070491e-01
1.276272015520853387e+01 4.093247879812565992e-01 6.701380857157132054e-01 4.447592090335595882e-01
1.286089492563321635e+01 5.040309498213501049e-01 7.822066373273370843e-01 4.447521827864981958e-01
1.295906969605789705e+01 6.251925940282286875e-01 8.827703845620524792e-01 4.447449946302731716e-01
1.305724446648257775e+01 7.514565290326753466e-01 9.584408027907656002e-01 4.447376485951025082e-01
1.315541923690725845e+01 8.642955335330475553e-01 1.002408105581704012e+00 4.447301311129229218e-01
1.325359400733193915e+01 9.488718526194991343e-01 1.014187191680520073e+00 4.447224489445983919e-01
1.335176877775662163e+01 9.942753551740890483e-01 1.002940962485219245e+00 4.447145898465971747e-01
1.344994354818130233e+01 9.937133775170836625e-01 9.766885793499683333e-01 4.447065539213437835e-01
1.354811831860598303e+01 9.447347732313837732e-01 9.248541433758421526e-01 4.446983382326793466e-01
1.364629308903066374e+01 8.494777094768504178e-01 8.459054177886872194e-01 4.446899328816583674e-01
1.374446785945534444e+01 7.149543458338781798e-01 7.443670221805802623e-01 4.446813437913672007e-01
1.384264262988002514e+01 5.534671993382146438e-01 6.294633557889823816e-01 4.446725547567274006e-01
1.394081740030470762e+01 3.834411249439981240e-01 5.153908181896521556e-01 4.446635728547828625e-01
1.403899217072938832e+01 2.314160507936694477e-01 4.233275503532367701e-01 4.446543854408180341e-01
1.413716694115406902e+01 1.361355432892409623e-01 4.010035150219305455e-01 4.446449907014485836e-01
1.423534171157874972e+01 1.417368601428010688e-01 4.980688974783347156e-01 4.446353872547365027e-01
1.433351648200343043e+01 2.461963740091835384e-01 6.584874595176533063e-01 4.446255618279025823e-01
1.443169125242811290e+01 4.051079349266780705e-01 8.304741726625906040e-01 4.446155224826886521e-01
1.452986602285279361e+01 5.803164364790470708e-01 9.900821385372102768e-01 4.446052502375680837e-01
1.462804079327747431e+01 7.445324122578036441e-01 1.120822618975439333e+00 4.445947520159677091e-01
1.472621556370215501e+01 8.777616281628998207e-01 1.211744091005422908e+00 4.445840152835680015e-01
1.482439033412683571e+01 9.657965232538432421e-01 1.256467534032626121e+00 4.445730355837486103e-01
1.492256510455151641e+01 9.997603582792873311e-01 1.252988383755047508e+00 4.445618136105395912e-01
1.502073987497619889e+01 9.760206105767352813e-01 1.203342480462065600e+00 4.445503320878827491e-01
1.511891464540087959e+01 8.962064805841943871e-01 1.113278961090263364e+00 4.445386013847303364e-01
1.521708941582556029e+01 7.672492714807005454e-01 9.920238821999337597e-01 4.445265996558022126e-01
1.531526418625024100e+01 6.014821098151729162e-01 8.523718170415428563e-01 4.445143332106480938e-01
1.541343895667492170e+01 4.169978260033324058e-01 7.108924053710566904e-01 4.445017901023243789e-01
1.551161372709960418e+01 2.388904159813488026e-01 5.885152798474364566e-01 4.444889624194168221e-01
1.560978849752428488e+01 1.035744231349015471e-01 5.154481023337090795e-01 4.444758535203641725e-01
1.570796326794896558e+01 6.835817786435481602e-02 5.028090954210040486e-01 4.444624414799274170e-01
1.580613803837364628e+01 1.588945736736442349e-01 5.471624215385839651e-01 4.444487390013144856e-01
1.590431280879832698e+01 3.186230447230753993e-01 6.436461473441900116e-01 4.444347214542085922e-01
1.600248757922300769e+01 5.010831151070366252e-01 7.786059198888556354e-01 4.444203938932289044e-01
1.610066234964768839e+01 6.768793443892411332e-01 9.318207081743254960e-01 4.444057455687503988e-01
1.619883712007236909e+01 8.255435946586278106e-01 1.081464342246129418e+00 4.443907641590231217e-01
1.629701189049705334e+01 9.330084336862376482e-01 1.208112593252652189e+00 4.443754563274738834e-01
1.639518666092173405e+01 9.907709873293426561e-01 1.296531934026962984e+00 4.443597948803555964e-01
1.649336143134641475e+01 9.955528740623849071e-01 1.336263059189451763e+00 4.443437946490326196e-01
1.659153620177109545e+01 9.490967318376237749e-01 1.321522597401839860e+00 4.443274285510784294e-01
1.668971097219577615e+01 8.579913121705036172e-01 1.251022160799540650e+00 4.443106995149408434e-01
1.678788574262045685e+01 7.335253730286008800e-01 1.128056430403436838e+00 4.442935987467168668e-01
1.688606051304513755e+01 5.916353183479794442e-01 9.608358128209637528e-01 4.442761084127664351e-01
1.698423528346981826e+01 4.530043107269187130e-01 7.628445861760315694e-01 4.442582391444514500e-01
1.708241005389449896e+01 3.429266894521003639e-01 5.533220649947516723e-01 4.442399579532859133e-01
1.718058482431917966e+01 2.882576942583976454e-01 3.602460208145563669e-01 4.442212812319306092e-01
1.727875959474386036e+01 3.054220844530878276e-01 2.416362516436766084e-01 4.442021801523859947e-01
1.737693436516854462e+01 3.866227351789751632e-01 2.482507791499560801e-01 4.441826543551368189e-01
1.747510913559322532e+01 5.071404488712629721e-01 3.374561250212491093e-01 4.441626979222487170e-01
1.757328390601790602e+01 6.414571119914678210e-01 4.587117331577198476e-01 4.441422862661096316e-01
1.767145867644258672e+01 7.694194801516185400e-01 5.934942533366384110e-01 4.441214346238827049e-01
1.776963344686726742e+01 8.765004422513416049e-01 7.339064917695596879e-01 4.441001038664054157e-01
1.786780821729194813e+01 9.530536045731674566e-01 8.778353718132126948e-01 4.440783108738003415e-01
1.796598298771662883e+01 9.936803796614536166e-01 1.002746461225689334e+00 4.440560262845126283e-01
1.806415775814130953e+01 9.967633767715533555e-01 1.090949077702299208e+00 4.440332449351345190e-01
1.816233252856599023e+01 9.640996758685357326e-01 1.133015639253626583e+00 4.440099648718698333e-01
1.826050729899067093e+01 9.005941812221317511e-01 1.124836184799698824e+00 4.439861533920453907e-01
1.835868206941535519e+01 8.139981526616526519e-01 1.066350337662332670e+00 4.439618308760375776e-01
1.845685683984003589e+01 7.146745293005991595e-01 9.634753299382616820e-01 4.439369517636844731e-01
1.855503161026471659e+01 6.153080548656817417e-01 8.280553813357178772e-01 4.439115323975519889e-01
1.865320638068939729e+01 5.302796693225065860e-01 6.787607639051573827e-01 4.438855440194658941e-01
1.875138115111407799e+01 4.740343443265403467e-01 5.449462182654316589e-01 4.438589749688377495e-01
1.884955592153875870e+01 4.576430643271382492e-01 4.837342947255736103e-01 4.438318285086738646e-01
1.894773069196343940e+01 4.844167391672813960e-01 5.447927836326124096e-01 4.438040623822485653e-01
1.904590546238812010e+01 5.482786615816390707e-01 6.848838198237646724e-01 4.437757024395614369e-01
1.914408023281280080e+01 6.367914211114039658e-01 8.422959767392623753e-01 4.437466965992652446e-01
1.924225500323748150e+01 7.356142945366054287e-01 9.855073575991120105e-01 4.437170595214078306e-01
1.934042977366216221e+01 8.313260839385797629e-01 1.094952057615440566e+00 4.436867642438429016e-01
1.943860454408684646e+01 9.125534582152483587e-01 1.157983552854513043e+00 4.436557906835819076e-01
1.953677931451152716e+01 9.703118169242359592e-01 1.167982110289883746e+00 4.436241487175268672e-01
1.963495408493620786e+01 9.981262755974247280e-01 1.124004927115782149e+00 4.435917850899755988e-01
1.973312885536088856e+01 9.921482353874317983e-01 1.030351138897650065e+00 4.435587310750666035e-01
1.983130362578556927e+01 9.513284471421831201e-01 8.961597263461241747e-01 4.435249284125325486e-01
1.992947839621024997e+01 8.776605624689612917e-01 7.369176880294098231e-01 4.434903885008332769e-01
2.002765316663493067e+01 7.765055184045841496e-01 5.758039770044366401e-01 4.434550876798084018e-01
2.012582793705961137e+01 6.570187116156198659e-01 4.278080533681703490e-01 4.434189951989975231e-01
2.022400270748429207e+01 5.326934702925164578e-01 3.009445486096141709e-01 4.433821290479255106e-01
2.032217747790897278e+01 4.218499277477180676e-01 2.128843587322281072e-01 4.433444236333102251e-01
2.042035224833365703e+01 3.469334987424811945e-01 2.100271801591970522e-01 4.433059150104101676e-01
2.051852701875833773e+01 3.290221842756194670e-01 3.250550528757680246e-01 4.432665397314533573e-01
2.061670178918301843e+01 3.756030234519156519e-01 5.213325073985439762e-01 4.432263038047565273e-01
2.071487655960769914e+01 4.743840366776917450e-01 7.361546073934601697e-01 4.431851887246555100e-01
2.081305133003237984e+01 6.024396842443011657e-01 9.404336256298178043e-01 4.431431505104039825e-01
2.091122610045706054e+01 7.364053794920182305e-01 1.114767207821738104e+00 4.431002167870954911e-01
2.100940087088174124e+01 8.562575259292630747e-01 1.245061462635718375e+00 4.430563085608879570e-01
2.110757564130642194e+01 9.460521513653291636e-01 1.322390065926949410e+00 4.430114651151234595e-01
2.120575041173110264e+01 9.940875421919947996e-01 1.342903940263660001e+00 4.429656197466959044e-01
2.130392518215578335e+01 9.930867943281838084e-01 1.307521085631165647e+00 4.429187702563305296e-01
2.140209995258046405e+01 9.404382537770905603e-01 1.221635102215754332e+00 4.428709055160260366e-01
2.150027472300514830e+01 8.384546794284257754e-01 1.095055911917063973e+00 4.428355661552008660e-01
2.159844949342982900e+01 6.946503173358360428e-01 9.421429127188822861e-01 4.428295939880839693e-01
2.169662426385450971e+01 5.221297507266814408e-01 7.817907146205500535e-01 4.428236022680923645e-01
2.179479903427919041e+01 3.404094692135608557e-01 6.374278962567120344e-01 4.428175990770056858e-01
2.189297380470387111e+01 1.777185756579477138e-01 5.332029989055731001e-01 4.428115766187479818e-01
2.199114857512855181e+01 7.814676728474688472e-02 4.862669789967626333e-01 4.428055402415969066e-01
2.208932334555323251e+01 9.934409473362493248e-02 4.993907285499413762e-01 4.427994877064905799e-01
2.218749811597791322e+01 2.265890592763663003e-01 5.660424518329452148e-01 4.427934173845382571e-01
2.228567288640259392e+01 4.020288939210964196e-01 6.811686236466392153e-01 4.427873345387804416e-01
2.238384765682727462e+01 5.871776461482101084e-01 8.226242540730217545e-01 4.427812315319774594e-01
2.248202242725195532e+01 7.556739966287124854e-01 9.632243462621491448e-01 4.427751165680793299e-01
2.258019719767663958e+01 8.884694832160664468e-01 1.084930870565540717e+00 4.427689825445881300e-01
2.267837196810132028e+01 9.724355961023747330e-01 1.174672737221367225e+00 4.427628335486990530e-01
2.277654673852600098e+01 9.999708282375613377e-01 1.223738927318196001e+00 4.427566689488380280e-01
2.287472150895068168e+01 9.688948387636835413e-01 1.227242873998176886e+00 4.427504854624113584e-01
2.297289627937536238e+01 8.824024475917535693e-01 1.183756370952488979e+00 4.427442898474267530e-01
2.307107104980004308e+01 7.490291498844623419e-01 1.095423110033094893e+00 4.427380736184126642e-01
2.316924582022472379e+01 5.827013906154113743e-01 9.686708638914725000e-01 4.427318447625977482e-01
2.326742059064940449e+01 4.031297709838385646e-01 8.147624303298832693e-01 4.427255971787912303e-01
2.336559536107408519e+01 2.372693171395360567e-01 6.503540474483803235e-01 4.427193334940711100e-01
2.346377013149876589e+01 1.235573965351684789e-01 5.034755161472725948e-01 4.427130547863949994e-01
2.356194490192344659e+01 1.116197912475266896e-01 4.266979958613699719e-01 4.427067562222499753e-01
2.366011967234813085e+01 2.078053154381140910e-01 4.512727854405872985e-01 4.427004456351153472e-01
2.375829444277281155e+01 3.634879689092875288e-01 5.502407774212182412e-01 4.426941142023258502e-01
2.385646921319749225e+01 5.378704019841487050e-01 6.686944437963047161e-01 4.426877693126533009e-01
2.395464398362217295e+01 7.037990331723114057e-01 7.835644705716549030e-01 4.426814061288282254e-01
2.405281875404685366e+01 8.424728588234272619e-01 8.818041368874354191e-01 4.426750256596886368e-01
2.415099352447153436e+01 9.412574206262998011e-01 9.546916063563709587e-01 4.426686307583144742e-01
2.424916829489621506e+01 9.928277349053785672e-01 9.977209646476961069e-01 4.426622151564597041e-01
2.434734306532089576e+01 9.947581760394319517e-01 1.011045369362590485e+00 4.426557873716508995e-01
2.444551783574557646e+01 9.492555672521552079e-01 1.002094492877069420e+00 4.426493387068392016e-01
2.454369260617025716e+01 8.629392532781124947e-01 9.814297814421101274e-01 4.426428756176161716e-01


==> fidelity_data.dat <==
t fidelity1 fidelity2 fidelity3
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.817477042468103487e-02 1.058453558079192752e-02 1.058453558079191018e-02 1.058453558079188936e-02
1.963495408493620697e-01 4.185271801582675366e-02 4.185271801582684387e-02 4.185271801582671203e-02
2.945243112740431046e-01 9.237343767759836899e-02 9.237343767760079760e-02 9.237343767759863267e-02
3.926990816987241395e-01 1.598438123971751279e-01 1.598438123971809011e-01 1.598438123971760716e-01
4.908738521234051744e-01 2.412073039871066027e-01 2.412073039871164559e-01 2.412073039871081293e-01
5.890486225480862092e-01 3.328091425412073590e-01 3.328091425412212367e-01 3.328091425412104676e-01
6.872233929727672441e-01 4.305798206188400368e-01 4.305798206188580224e-01 4.305798206188465871e-01
7.853981633974482790e-01 5.302360106943193596e-01 5.302360106943340146e-01 5.302360106943279083e-01
8.835729338221293139e-01 6.274874885615088216e-01 6.274874885615393527e-01 6.274874885615293607e-01
9.817477042468103487e-01 7.182386140588387091e-01 7.182386140588810086e-01 7.182386140588679080e-01
1.079922474671491273e+00 7.987736928833099048e-01 7.987736928833569783e-01 7.987736928833458760e-01
1.178097245096172418e+00 8.659168793969159728e-01 8.659168793969599376e-01 8.659168793969527211e-01
1.276272015520853564e+00 9.171592171925594394e-01 9.171592171925965209e-01 9.171592171925919690e-01
1.374446785945534488e+00 9.507477021265349215e-01 9.507477021265593464e-01 9.507477021265574590e-01
1.472621556370215412e+00 9.657337394608229708e-01 9.657337394608322967e-01 9.657337394608264125e-01
1.570796326794896558e+00 9.619808539516331303e-01 9.619808539516258028e-01 9.619808539516206958e-01
1.668971097219577704e+00 9.401338593127528398e-01 9.401338593127176457e-01 9.401338593127531729e-01
1.767145867644258628e+00 9.015537263469460827e-01 9.015537263468887952e-01 9.015537263469748375e-01
1.865320638068939552e+00 8.482239627983021446e-01 8.482239627982348651e-01 8.482239627983724217e-01
1.963495408493620697e+00 7.826354196696463372e-01 7.826354196695842758e-01 7.826354196697606902e-01
2.061670178918301843e+00 7.076570184626223003e-01 7.076570184625833315e-01 7.076570184627768434e-01
2.159844949342982545e+00 6.263998818876425068e-01 6.263998818876230779e-01 6.263998818878420138e-01
2.258019719767663691e+00 5.420819006083322789e-01 5.420819006083290592e-01 5.420819006085737524e-01
2.356194490192344837e+00 4.578990108096078759e-01 4.578990108096160916e-01 4.578990108098370260e-01
2.454369260617025983e+00 3.769081320629151244e-01 3.769081320628548948e-01 3.769081320631745835e-01
2.552544031041707129e+00 3.019257132243070019e-01 3.019257132241858765e-01 3.019257132245860009e-01
2.650718801466387831e+00 2.354441485724182437e-01 2.354441485722714722e-01 2.354441485726869177e-01
2.748893571891068976e+00 1.795672419172159029e-01 1.795672419170417367e-01 1.795672419174722811e-01
2.847068342315750122e+00 1.359645794154129561e-01 1.359645794152087028e-01 1.359645794156552345e-01
2.945243112740430824e+00 1.058438586826158934e-01 1.058438586824175798e-01 1.058438586828164552e-01
3.043417883165111970e+00 8.993947657757798975e-02 8.993947657738247947e-02 8.993947657772208282e-02
3.141592653589793116e+00 8.851516582177809678e-02 8.851516582161660096e-02 8.851516582191497340e-02
3.239767424014474262e+00 1.013784464133293955e-01 1.013784464133016539e-01 1.013784464135053798e-01
3.337942194439155408e+00 1.279047341598507914e-01 1.279047341600331178e-01 1.279047341601184384e-01
3.436116964863836110e+00 1.670690748320899366e-01 1.670690748325165953e-01 1.670690748325156239e-01
3.534291735288517255e+00 2.174839625653557651e-01 2.174839625660872910e-01 2.174839625659649445e-01
3.632466505713198401e+00 2.774422038805948176e-01 2.774422038816765079e-01 2.774422038813975089e-01
3.730641276137879103e+00 3.449640657502634489e-01 3.449640657516782616e-01 3.449640657512812458e-01
3.828816046562560249e+00 4.178483735642030128e-01 4.178483735659445641e-01 4.178483735654215381e-01
3.926990816987241395e+00 4.937276059768358483e-01 4.937276059788966442e-01 4.937276059782063076e-01
4.025165587411922097e+00 5.701269962390476120e-01 5.701269962413509917e-01 5.701269962405337566e-01
4.123340357836603687e+00 6.445275967007860762e-01 6.445275967032515485e-01 6.445275967023242902e-01
4.221515128261284389e+00 7.144332312475079050e-01 7.144332312500726312e-01 7.144332312489942716e-01
4.319689898685965090e+00 7.774407992649907673e-01 7.774407992675321788e-01 7.774407992663392442e-01
4.417864669110646680e+00 8.313128563730314280e-01 8.313128563754152989e-01 8.313128563741492005e-01
4.516039439535327382e+00 8.740510676201640461e-01 8.740510676222894570e-01 8.740510676209204410e-01
4.614214209960008972e+00 9.039685336294293050e-01 9.039685336311684694e-01 9.039685336297171858e-01
4.712388980384689674e+00 9.197583299258841327e-01 9.197583299270861712e-01 9.197583299256189004e-01
4.810563750809370376e+00 9.205553663949044285e-01 9.205553663954820776e-01 9.205553663939820552e-01
4.908738521234051966e+00 9.059884273624738693e-01 9.059884273623434181e-01 9.059884273608157512e-01
5.006913291658732668e+00 8.762189523417157622e-01 8.762189523407799552e-01 8.762189523393012491e-01
5.105088062083414258e+00 8.319633737677750718e-01 8.319633737660111494e-01 8.319633737645830696e-01
5.203262832508094959e+00 7.744963027548201762e-01 7.744963027522465682e-01 7.744963027508603437e-01
5.301437602932775661e+00 7.056322168417102914e-01 7.056322168383394322e-01 7.056322168370677828e-01
5.399612373357457251e+00 6.276841728710972346e-01 6.276841728670137233e-01 6.276841728658778541e-01
5.497787143782137953e+00 5.433992799973177412e-01 5.433992799926795625e-01 5.433992799916517180e-01
5.595961914206818655e+00 4.558716181690160019e-01 4.558716181639678178e-01 4.558716181631095599e-01
5.694136684631500245e+00 3.684344879360994529e-01 3.684344879308344978e-01 3.684344879301808540e-01
5.792311455056180947e+00 2.845354070083214171e-01 2.845354070031085314e-01 2.845354070026181459e-01
5.890486225480861648e+00 2.075983367087935183e-01 2.075983367038788385e-01 2.075983367035802718e-01
5.988660995905543238e+00 1.408785380337342907e-01 1.408785380293600953e-01 1.408785380292999767e-01
6.086835766330223940e+00 8.731659135154212770e-02 8.731659134800102973e-02 8.731659134812613798e-02
6.185010536754905530e+00 4.939863821558465595e-02 4.939863821312510950e-02 4.939863821342710404e-02
6.283185307179586232e+00 2.902986797072142078e-02 2.902986796952634896e-02 2.902986797004736275e-02
6.381360077604266934e+00 2.742834137409951370e-02 2.742834137436144654e-02 2.742834137504394920e-02
6.479534848028948524e+00 4.504573695168548331e-02 4.504573695353025070e-02 4.504573695432578101e-02
6.577709618453629226e+00 8.152028908695971299e-02 8.152028909039549243e-02 8.152028909133404722e-02
6.675884388878310816e+00 1.356659641021714657e-01 1.356659641071755185e-01 1.356659641082039458e-01
6.774059159302991517e+00 2.055004248380272736e-01 2.055004248445117532e-01 2.055004248455483684e-01
6.872233929727672219e+00 2.883120535443206567e-01 2.883120535520588001e-01 2.883120535531180084e-01
6.970408700152353809e+00 3.807642404196745489e-01 3.807642404283937965e-01 3.807642404294386274e-01
7.068583470577034511e+00 4.790333514766513257e-01 4.790333514860470876e-01 4.790333514869798970e-01
7.166758241001715213e+00 5.789745013802994889e-01 5.789745013899583181e-01 5.789745013907762194e-01
7.264933011426396803e+00 6.763073627559111900e-01 6.763073627653864994e-01 6.763073627660849407e-01
7.363107781851077505e+00 7.668132203960381643e-01 7.668132204049210587e-01 7.668132204054076695e-01
7.461282552275758206e+00 8.465333654297665378e-01 8.465333654376062666e-01 8.465333654378718320e-01
7.559457322700439796e+00 9.119582513334945073e-01 9.119582513398531987e-01 9.119582513399255852e-01
7.657632093125120498e+00 9.601974265606239012e-01 9.601974265651697094e-01 9.601974265649872997e-01
7.755806863549802088e+00 9.891210618354963069e-01 9.891210618379473463e-01 9.891210618374985941e-01
7.853981633974482790e+00 9.974648812862294545e-01 9.974648812863529113e-01 9.974648812857035418e-01
7.952156404399163492e+00 9.848925337318422679e-01 9.848925337295636462e-01 9.848925337286952297e-01
8.050331174823844194e+00 9.520119329530997154e-01 9.520119329484549864e-01 9.520119329473598624e-01
8.148505945248526672e+00 9.003442076558584306e-01 9.003442076489444057e-01 9.003442076477178313e-01
8.246680715673207374e+00 8.322467704476121941e-01 8.322467704386807830e-01 8.322467704373466280e-01
8.344855486097888075e+00 7.507950029835099848e-01 7.507950029729343333e-01 7.507950029714899332e-01
8.443030256522568777e+00 6.596289822554980420e-01 6.596289822436787187e-01 6.596289822422244375e-01
8.541205026947249479e+00 5.627736414862809511e-01 5.627736414737097848e-01 5.627736414723096825e-01
8.639379797371930181e+00 4.644427197796346385e-01 4.644427197668850593e-01 4.644427197655333628e-01
8.737554567796612659e+00 3.688373168431457461e-01 3.688373168307553240e-01 3.688373168295370763e-01
8.835729338221293361e+00 2.799497551062701262e-01 2.799497550947591673e-01 2.799497550937580237e-01
8.933904108645974063e+00 2.013834633039700006e-01 2.013834632938799329e-01 2.013834632930814050e-01
9.032078879070654764e+00 1.361982047791686912e-01 1.361982047709315857e-01 1.361982047703922671e-01
9.130253649495335466e+00 8.678773590781237168e-02 8.678773590175725694e-02 8.678773590156035889e-02
9.228428419920017944e+00 5.479532056712430044e-02 5.479532056353558084e-02 5.479532056366118176e-02
9.326603190344698646e+00 4.107012592569261183e-02 4.107012592471855766e-02 4.107012592518285987e-02
9.424777960769379348e+00 4.566434518379103996e-02 4.566434518542571847e-02 4.566434518630095585e-02
9.522952731194060050e+00 6.786884304098111942e-02 6.786884304515358735e-02 6.786884304641871424e-02
9.621127501618740752e+00 1.062832761367899365e-01 1.062832761433150780e-01 1.062832761449502700e-01
9.719302272043423230e+00 1.589141836772700045e-01 1.589141836858184442e-01 1.589141836878785741e-01
9.817477042468103932e+00 2.232934795916151349e-01 2.232934796018120616e-01 2.232934796042815306e-01
9.915651812892784633e+00 2.966097308140338562e-01 2.966097308254546094e-01 2.966097308282895639e-01
1.001382658331746534e+01 3.758439406060700705e-01 3.758439406182000342e-01 3.758439406214352796e-01
1.011200135374214604e+01 4.579019694370565219e-01 4.579019694493795534e-01 4.579019694530076512e-01
1.021017612416682852e+01 5.397375385032284756e-01 5.397375385152540783e-01 5.397375385192169084e-01
1.030835089459150922e+01 6.184607244096376188e-01 6.184607244208524257e-01 6.184607244251587588e-01
1.040652566501618992e+01 6.914280383185971157e-01 6.914280383285273945e-01 6.914280383331724567e-01
1.050470043544087062e+01 7.563127316020672453e-01 7.563127316103213094e-01 7.563127316152360446e-01
1.060287520586555132e+01 8.111554498762054699e-01 8.111554498824193882e-01 8.111554498875870323e-01
1.070104997629023202e+01 8.543960145910973747e-01 8.543960145949717200e-01 8.543960146003731770e-01
1.079922474671491450e+01 8.848889309656563507e-01 8.848889309670007197e-01 8.848889309725533892e-01
1.089739951713959520e+01 9.019061148551156260e-01 9.019061148537921291e-01 9.019061148594497146e-01
1.099557428756427591e+01 9.051296211791971524e-01 9.051296211751392873e-01 9.051296211808601555e-01
1.109374905798895661e+01 8.946374767183760124e-01 8.946374767116307414e-01 8.946374767173145282e-01
1.119192382841363731e+01 8.708857982209071702e-01 8.708857982115786323e-01 8.708857982171511747e-01
1.129009859883831979e+01 8.346885802511829766e-01 8.346885802394522491e-01 8.346885802448438252e-01
1.138827336926300049e+01 7.871957072824981028e-01 7.871957072686449619e-01 7.871957072737387762e-01
1.148644813968768119e+01 7.298697258962701939e-01 7.298697258806292609e-01 7.298697258853402703e-01
1.158462291011236189e+01 6.644601880740205191e-01 6.644601880569867003e-01 6.644601880612472922e-01
1.168279768053704260e+01 5.929733874926740311e-01 5.929733874747331601e-01 5.929733874784264280e-01
1.178097245096172330e+01 5.176361261356305921e-01 5.176361261172963690e-01 5.176361261203653585e-01
1.187914722138640577e+01 4.408516142957475958e-01 4.408516142775635860e-01 4.408516142799811521e-01
1.197732199181108648e+01 3.651451669009918022e-01 3.651451668835646314e-01 3.651451668852577770e-01
1.207549676223576718e+01 2.930992499358334724e-01 2.930992499197402346e-01 2.930992499207346058e-01
1.217367153266044788e+01 2.272783423907946410e-01 2.272783423765740718e-01 2.272783423769609568e-01
1.227184630308512858e+01 1.701440360378395633e-01 1.701440360260535467e-01 1.701440360258646700e-01
1.237002107350981106e+01 1.239630022262389608e-01 1.239630022173400237e-01 1.239630022167290679e-01
1.246819584393449176e+01 9.071211238995385839e-02 9.071211238425722079e-02 9.071211238350836148e-02
1.256637061435917246e+01 7.198456052414591022e-02 7.198456052193025201e-02 7.198456052123271276e-02
1.266454538478385317e+01 6.890210492753764959e-02 6.890210492890797012e-02 6.890210492856328750e-02
1.276272015520853387e+01 8.203993267356322894e-02 8.203993267837458858e-02 8.203993267888859409e-02
1.286089492563321635e+01 1.113691565414618306e-01 1.113691565494996927e-01 1.113691565512358594e-01
1.295906969605789705e+01 1.562214145289959888e-01 1.562214145398664045e-01 1.562214145432203327e-01
1.305724446648257775e+01 2.152806085521989932e-01 2.152806085651872980e-01 2.152806085708254824e-01
1.315541923690725845e+01 2.866043984378682796e-01 2.866043984522015919e-01 2.866043984605935457e-01
1.325359400733193915e+01 3.676757920949974001e-01 3.676757921098298132e-01 3.676757921212771008e-01
1.335176877775662163e+01 4.554851551137646948e-01 4.554851551279737731e-01 4.554851551430387779e-01
1.344994354818130233e+01 5.466405702780687825e-01 5.466405702905866582e-01 5.466405703095746915e-01
1.354811831860598303e+01 6.375013739151763614e-01 6.375013739251125244e-01 6.375013739479218344e-01
1.364629308903066374e+01 7.243297994686920260e-01 7.243297994749627877e-01 7.243297995017548008e-01
1.374446785945534444e+01 8.034545271240574049e-01 8.034545271256776644e-01 8.034545271564609292e-01
1.384264262988002514e+01 8.714371598203295433e-01 8.714371598167073296e-01 8.714371598509171868e-01
1.394081740030470762e+01 9.252334381292655063e-01 9.252334381198122903e-01 9.252334381570604949e-01
1.403899217072938832e+01 9.623419576744467463e-01 9.623419576586985658e-01 9.623419576986278479e-01
1.413716694115406902e+01 9.809315026419412886e-01 9.809315026200130516e-01 9.809315026615940125e-01
1.423534171157874972e+01 9.799395840683671199e-01 9.799395840405392688e-01 9.799395840828245552e-01
1.433351648200343043e+01 9.591378106866299547e-01 9.591378106532262304e-01 9.591378106955940064e-01
1.443169125242811290e+01 9.191593837892089169e-01 9.191593837511617959e-01 9.191593837923699439e-01
1.452986602285279361e+01 8.614855502905757190e-01 8.614855502490768036e-01 8.614855502878591142e-01
1.462804079327747431e+01 7.883921818914794155e-01 7.883921818475583265e-01 7.883921818833177220e-01
1.472621556370215501e+01 7.028582811593908630e-01 7.028582811145138720e-01 7.028582811462573687e-01
1.482439033412683571e+01 6.084388906949745879e-01 6.084388906508771955e-01 6.084388906774486072e-01
1.492256510455151641e+01 5.091092385314630597e-01 5.091092384894380096e-01 5.091092385106501528e-01
1.502073987497619889e+01 4.090879657630339117e-01 4.090879657244713141e-01 4.090879657400972591e-01
1.511891464540087959e+01 3.126462598395038373e-01 3.126462598060169018e-01 3.126462598154828298e-01
1.521708941582556029e+01 2.239127933965930906e-01 2.239127933691113792e-01 2.239127933729387898e-01
1.531526418625024100e+01 1.466852571955881979e-01 1.466852571747214173e-01 1.466852571738054278e-01
1.541343895667492170e+01 8.425623344832917916e-02 8.425623343488031214e-02 8.425623342952592854e-02
1.551161372709960418e+01 3.926205801007055796e-02 3.926205800407930879e-02 3.926205799554792486e-02
1.560978849752428488e+01 1.356394158939506871e-02 1.356394159022431510e-02 1.356394158052097627e-02
1.570796326794896558e+01 8.166015579253968135e-03 8.166015586503304682e-03 8.166015576775301557e-03
1.580613803837364628e+01 2.317353123932421391e-02 2.317353125201633557e-02 2.317353124391035094e-02
1.590431280879832698e+01 5.779512898174489488e-02 5.779512899803043030e-02 5.779512899419357586e-02
1.600248757922300769e+01 1.103881702046797808e-01 1.103881702230652129e-01 1.103881702250786301e-01
1.610066234964768839e+01 1.785429584630933431e-01 1.785429584819657745e-01 1.785429584911943091e-01
1.619883712007236909e+01 2.592030777310322942e-01 2.592030777479171211e-01 2.592030777668358765e-01
1.629701189049705334e+01 3.488154973609400855e-01 3.488154973738453735e-01 3.488154974038362721e-01
1.639518666092173405e+01 4.435002723242965073e-01 4.435002723317343354e-01 4.435002723731418794e-01
1.649336143134641475e+01 5.392322920952639098e-01 5.392322920950631815e-01 5.392322921493107879e-01
1.659153620177109545e+01 6.320267269591635095e-01 6.320267269496477880e-01 6.320267270173423046e-01
1.668971097219577615e+01 7.181163265600587486e-01 7.181163265406607099e-01 7.181163266206498363e-01
1.678788574262045685e+01 7.941124258061111885e-01 7.941124257758415128e-01 7.941124258679073122e-01
1.688606051304513755e+01 8.571440084250490088e-01 8.571440083832068124e-01 8.571440084869379472e-01
1.698423528346981826e+01 9.049664309843291621e-01 9.049664309317086985e-01 9.049664310445174609e-01
1.708241005389449896e+01 9.360351411381949704e-01 9.360351410754357282e-01 9.360351411953998779e-01
1.718058482431917966e+01 9.495449063173669879e-01 9.495449062338586765e-01 9.495449063792761324e-01
1.727875959474386036e+01 9.454329956480441721e-01 9.454329955573159694e-01 9.454329957049615318e-01
1.737693436516854462e+01 9.243453390440231621e-01 9.243453389534631581e-01 9.243453390924709634e-01
1.747510913559322532e+01 8.875755137323360078e-01 8.875755136395030442e-01 8.875755137759137048e-01
1.757328390601790602e+01 8.369778302376688073e-01 8.369778301492197814e-01 8.369778302734444120e-01
1.767145867644258672e+01 7.748600840390489353e-01 7.748600839563194453e-01 7.748600840684001234e-01
1.776963344686726742e+01 7.038651208345767518e-01 7.038651207581297919e-01 7.038651208582096253e-01
1.786780821729194813e+01 6.268487161106646166e-01 6.268487160434920158e-01 6.268487161284739262e-01
1.796598298771662883e+01 5.467574252153768466e-01 5.467574251572120403e-01 5.467574252286533376e-01
1.806415775814130953e+01 4.665139124693237771e-01 4.665139124221014399e-01 4.665139124777962221e-01
1.816233252856599023e+01 3.889160990846786126e-01 3.889160990464551326e-01 3.889160990904070303e-01
1.826050729899067093e+01 3.165504286054874328e-01 3.165504285779797145e-01 3.165504286075993545e-01
1.835868206941535519e+01 2.517216139883019510e-01 2.517216139698426614e-01 2.517216139881132686e-01
1.845685683984003589e+01 1.964018545410183281e-01 1.964018545298163720e-01 1.964018545395027626e-01
1.855503161026471659e+01 1.521961476930741852e-01 1.521961476884663989e-01 1.521961476903175847e-01
1.865320638068939729e+01 1.203210534447221175e-01 1.203210534451146091e-01 1.203210534412454680e-01
1.875138115111407799e+01 1.015973901412234315e-01 1.015973901437067922e-01 1.015973901383374345e-01
1.884955592153875870e+01 9.645241904687743006e-02 9.645241905034258878e-02 9.645241904454301962e-02
1.894773069196343940e+01 1.049267785244046985e-01 1.049267785269996645e-01 1.049267785230759142e-01
1.904590546238812010e+01 1.266867590045646641e-01 1.266867590036443447e-01 1.266867590052443704e-01
1.914408023281280080e+01 1.610398893709068524e-01 1.610398893648315177e-01 1.610398893739987958e-01
1.924225500323748150e+01 2.069502275663055169e-01 2.069502275542193515e-01 2.069502275717257922e-01
1.934042977366216221e+01 2.630558698506220150e-01 2.630558698301603271e-01 2.630558698594786526e-01
1.943860454408684646e+01 3.276906761707787941e-01 3.276906761411558788e-01 3.276906761832856785e-01
1.953677931451152716e+01 3.989087888150693595e-01 3.989087887755534134e-01 3.989087888315768771e-01
1.963495408493620786e+01 4.745155056613655220e-01 4.745155056121665993e-01 4.745155056817995098e-01
1.973312885536088856e+01 5.521089564358774293e-01 5.521089563754670859e-01 5.521089564618625323e-01
1.983130362578556927e+01 6.291316288407972079e-01 6.291316287713785149e-01 6.291316288709839499e-01
1.992947839621024997e+01 7.029332135795232084e-01 7.029332135021024719e-01 7.029332136144084142e-01
2.002765316663493067e+01 7.708481085063002558e-01 7.708481084200398126e-01 7.708481085473229966e-01
2.012582793705961137e+01 8.302844417368264729e-01 8.302844416465052779e-01 8.302844417821046985e-01
2.022400270748429207e+01 8.788211272772662452e-01 8.788211271822671256e-01 8.788211273286213876e-01
2.032217747790897278e+01 9.143125311262270127e-01 9.143125310312764098e-01 9.143125311818779410e-01
2.042035224833365703e+01 9.349946343531655435e-01 9.349946342583440595e-01 9.349946344148012400e-01
2.051852701875833773e+01 9.395843728022467145e-01 9.395843727133019740e-01 9.395843728668723527e-01
2.061670178918301843e+01 9.273685398603555008e-01 9.273685397785030871e-01 9.273685399287273645e-01
2.071487655960769914e+01 8.982757044001403735e-01 8.982757043265097163e-01 8.982757044720192097e-01
2.081305133003237984e+01 8.529217340937067515e-01 8.529217340333888897e-01 8.529217341662267415e-01
2.091122610045706054e+01 7.926257228922042319e-01 7.926257228434214763e-01 7.926257229665160109e-01
2.100940087088174124e+01 7.193939156491542253e-01 7.193939156152971970e-01 7.193939157223133707e-01
2.110757564130642194e+01 6.358663155428074809e-01 6.358663155229138386e-01 6.358663156143353756e-01
2.120575041173110264e+01 5.452270995866149716e-01 5.452270995816784760e-01 5.452270996539604342e-01
2.130392518215578335e+01 4.510839151380740542e-01 4.510839151457010643e-01 4.510839152006563824e-01
2.140209995258046405e+01 3.573179243307003095e-01 3.573179243496136803e-01 3.573179243864229582e-01
2.150027472300514830e+01 2.679110418255047366e-01 2.679110418535228244e-01 2.679110418727352894e-01
2.159844949342982900e+01 1.867621877892221005e-01 1.867621878220364351e-01 1.867621878275166070e-01
2.169662426385450971e+01 1.175003275507163492e-01 1.175003275855453361e-01 1.175003275785206219e-01
2.179479903427919041e+01 6.330291279110916713e-02 6.330291282463153257e-02 6.330291280739222537e-02
2.189297380470387111e+01 2.673334244032049903e-02 2.673334246740765099e-02 2.673334244568618262e-02
2.199114857512855181e+01 9.606223976347187665e-03 9.606223993755155094e-03 9.606223970573540480e-03
2.208932334555323251e+01 1.288575646056800555e-02 1.288575646561932950e-02 1.288575644385626072e-02
2.218749811597791322e+01 3.662626028502662806e-02 3.662626027378702853e-02 3.662626025923985951e-02
2.228567288640259392e+01 7.995937029570562848e-02 7.995937026630921263e-02 7.995937026228393252e-02
2.238384765682727462e+01 1.411257531052529102e-01 1.411257530570206586e-01 1.411257530658085457e-01
2.248202242725195532e+01 2.175517451975223782e-01 2.175517451295090887e-01 2.175517451548995285e-01
2.258019719767663958e+01 3.059689055258881241e-01 3.059689054384414630e-01 3.059689054829908272e-01
2.267837196810132028e+01 4.025668052467471503e-01 4.025668051421858462e-01 4.025668052059951374e-01
2.277654673852600098e+01 5.031713410985760859e-01 5.031713409791388480e-01 5.031713410630056504e-01
2.287472150895068168e+01 6.034419968711033366e-01 6.034419967397954832e-01 6.034419968438609061e-01
2.297289627937536238e+01 6.990749470023166490e-01 6.990749468627900365e-01 6.990749469861776699e-01
2.307107104980004308e+01 7.860005388721437170e-01 7.860005387303826696e-01 7.860005388683188876e-01
2.316924582022472379e+01 8.605685857382308068e-01 8.605685855959985808e-01 8.605685857505640524e-01
2.326742059064940449e+01 9.197107752821831461e-01 9.197107751466878645e-01 9.197107753101034788e-01
2.336559536107408519e+01 9.610703661513203544e-01 9.610703660259451997e-01 9.610703661963213573e-01
2.346377013149876589e+01 9.830968103324705387e-01 9.830968102209813875e-01 9.830968103943923397e-01
2.356194490192344659e+01 9.851014146166727770e-01 9.851014145229617380e-01 9.851014146945452632e-01
2.366011967234813085e+01 9.672693845914711597e-01 9.672693845173945260e-01 9.672693846842198573e-01
2.375829444277281155e+01 9.306315920371233119e-01 9.306315919853308527e-01 9.306315921420038606e-01
2.385646921319749225e+01 8.770000229103578349e-01 8.770000228792771413e-01 8.770000230262644525e-01
2.395464398362217295e+01 8.088678303271165104e-01 8.088678303191575436e-01 8.088678304489714810e-01
2.405281875404685366e+01 7.292814048220001011e-01 7.292814048299290919e-01 7.292814049437793544e-01
2.415099352447153436e+01 6.416940295531314842e-01 6.416940295736672795e-01 6.416940296695783363e-01
2.424916829489621506e+01 5.498055051605189592e-01 5.498055051912537072e-01 5.498055052674332144e-01
2.434734306532089576e+01 4.573956976483515291e-01 4.573956976854812728e-01 4.573956977430859716e-01
2.444551783574557646e+01 3.681632083599007954e-01 3.681632083999935023e-01 3.681632084405406236e-01
2.454369260617025716e+01 2.855739464719685428e-01 2.855739465124014220e-01 2.855739465370207841e-01


==> fidelity_data_2.dat <==
t fidelity1 fidelity2
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.817477042468103487e-02 9.822121603825837918e-03 9.822121603825837918e-03
1.963495408493620697e-01 3.889439211483256692e-02 3.889439211483256692e-02
2.945243112740431046e-01 8.605096774743846433e-02 8.605096774743846433e-02
3.926990816987241395e-01 1.494028436978690200e-01 1.494028436978690200e-01
4.908738521234051744e-01 2.264164250570274983e-01 2.264164250570274983e-01
5.890486225480862092e-01 3.140185928012180216e-01 3.140185928012180216e-01
6.872233929727672441e-01 4.087236237659205296e-01 4.087236237659205296e-01
7.853981633974482790e-01 5.067763969749066177e-01 5.067763969749066177e-01
8.835729338221293139e-01 6.043056605388307245e-01 6.043056605388307245e-01
9.817477042468103487e-01 6.974807713605271076e-01 6.974807713605271076e-01
1.079922474671491273e+00 7.826652658450383715e-01 7.826652658450383715e-01
1.178097245096172418e+00 8.565608692875584795e-01 8.565608692875584795e-01
1.276272015520853564e+00 9.163360847131332143e-01 9.163360847131332143e-01
1.374446785945534488e+00 9.597342849274169696e-01 9.597342849274169696e-01
1.472621556370215412e+00 9.851572191937597589e-01 9.851572191937597589e-01
1.570796326794896558e+00 9.917209845482690689e-01 9.917209845482690689e-01
1.668971097219577704e+00 9.792827423821395261e-01 9.792827423821395261e-01
1.767145867644258628e+00 9.484377229128592157e-01 9.484377229128592157e-01
1.865320638068939552e+00 9.004872945287062391e-01 9.004872945287062391e-01
1.963495408493620697e+00 8.373800274287187539e-01 8.373800274287187539e-01
2.061670178918301843e+00 7.616287044910509119e-01 7.616287044910509119e-01
2.159844949342982545e+00 6.762070891461903210e-01 6.762070891461903210e-01
2.258019719767663691e+00 5.844309230006229372e-01 5.844309230006229372e-01
2.356194490192344837e+00 4.898280789199617180e-01 4.898280789199617180e-01
2.454369260617025983e+00 3.960030330246147035e-01 3.960030330246147035e-01
2.552544031041707129e+00 3.065008464932453269e-01 3.065008464932453269e-01
2.650718801466387831e+00 2.246756789531653142e-01 2.246756789531653142e-01
2.748893571891068976e+00 1.535685104516536226e-01 1.535685104516536226e-01
2.847068342315750122e+00 9.579825467967499619e-02 9.579825467967499619e-02
2.945243112740430824e+00 5.346983166511244667e-02 5.346983166511244667e-02
3.043417883165111970e+00 2.810206436039605626e-02 2.810206436039605626e-02
3.141592653589793116e+00 2.057750092098422842e-02 2.057750092098422842e-02
3.239767424014474262e+00 3.111547184248805373e-02 3.111547184248805373e-02
3.337942194439155408e+00 5.926889465191139544e-02 5.926889465191139544e-02
3.436116964863836110e+00 1.039445613913121264e-01 1.039445613913121264e-01
3.534291735288517255e+00 1.634459050043630124e-01 1.634459050043630124e-01
3.632466505713198401e+00 2.355365557989113900e-01 2.355365557989113900e-01
3.730641276137879103e+00 3.175223811734380064e-01 3.175223811734380064e-01
3.828816046562560249e+00 4.063491609551175832e-01 4.063491609551175832e-01
3.926990816987241395e+00 4.987125952366261994e-01 4.987125952366261994e-01
4.025165587411922097e+00 5.911769783901303921e-01 5.911769783901303921e-01
4.123340357836603687e+00 6.802986079805123376e-01 6.802986079805123376e-01
4.221515128261284389e+00 7.627498360456395066e-01 7.627498360456395066e-01
4.319689898685965090e+00 8.354396176554022002e-01 8.354396176554022002e-01
4.417864669110646680e+00 8.956264722036224590e-01 8.956264722036224590e-01
4.516039439535327382e+00 9.410199499531307632e-01 9.410199499531307632e-01
4.614214209960008972e+00 9.698669918144953161e-01 9.698669918144953161e-01
4.712388980384689674e+00 9.810199837843077697e-01 9.810199837843077697e-01
4.810563750809370376e+00 9.739838354178869118e-01 9.739838354178869118e-01
4.908738521234051966e+00 9.489400468391582244e-01 9.489400468391582244e-01
5.006913291658732668e+00 9.067464592716913963e-01 9.067464592716913963e-01
5.105088062083414258e+00 8.489121931323678760e-01 8.489121931323678760e-01
5.203262832508094959e+00 7.775481434687961935e-01 7.775481434687961935e-01
5.301437602932775661e+00 6.952942981150251889e-01 6.952942981150251889e-01
5.399612373357457251e+00 6.052260381936224176e-01 6.052260381936224176e-01
5.497787143782137953e+00 5.107424389128830677e-01 5.107424389128830677e-01
5.595961914206818655e+00 4.154403743439171737e-01 4.154403743439171737e-01
5.694136684631500245e+00 3.229789059690574837e-01 3.229789059690574837e-01
5.792311455056180947e+00 2.369389657408466909e-01 2.369389657408466909e-01
5.890486225480861648e+00 1.606836982107068823e-01 1.606836982107068823e-01
5.988660995905543238e+00 9.722497662688286968e-02 9.722497662688286968e-02
6.086835766330223940e+00 4.910153596355985861e-02 4.910153596355985861e-02
6.185010536754905530e+00 1.827386205024500443e-02 1.827386205024500443e-02
6.283185307179586232e+00 6.040441245780648130e-03 6.040441245780648130e-03
6.381360077604266934e+00 1.297922163601527082e-02 1.297922163601527082e-02
6.479534848028948524e+00 3.891718815828783262e-02 3.891718815828783262e-02
6.577709618453629226e+00 8.292984495660250810e-02 8.292984495660250810e-02
6.675884388878310816e+00 1.433711730413405605e-01 1.433711730413405605e-01
6.774059159302991517e+00 2.179333423713440965e-01 2.179333423713440965e-01
6.872233929727672219e+00 3.037341628453427700e-01 3.037341628453427700e-01
6.970408700152353809e+00 3.974290192555720580e-01 3.974290192555720580e-01
7.068583470577034511e+00 4.953429115717966069e-01 4.953429115717966069e-01
7.166758241001715213e+00 5.936172709478292342e-01 5.936172709478292342e-01
7.264933011426396803e+00 6.883654937214540581e-01 6.883654937214540581e-01
7.363107781851077505e+00 7.758306707848704464e-01 7.758306707848704464e-01
7.461282552275758206e+00 8.525388161221668648e-01 8.525388161221668648e-01
7.559457322700439796e+00 9.154410299494828429e-01 9.154410299494828429e-01
7.657632093125120498e+00 9.620384673461196412e-01 9.620384673461196412e-01
7.755806863549802088e+00 9.904847055313366067e-01 9.904847055313366067e-01
7.853981633974482790e+00 9.996610800438485711e-01 9.996610800438485711e-01
7.952156404399163492e+00 9.892217465595176673e-01 9.892217465595176673e-01
8.050331174823844194e+00 9.596065643027560377e-01 9.596065643027560377e-01
8.148505945248526672e+00 9.120213241491000877e-01 9.120213241491000877e-01
8.246680715673207374e+00 8.483862900761396375e-01 8.483862900761396375e-01
8.344855486097888075e+00 7.712554162091210808e-01 7.712554162091210808e-01
8.443030256522568777e+00 6.837098759204661702e-01 6.837098759204661702e-01
8.541205026947249479e+00 5.892306335499891690e-01 5.892306335499891690e-01
8.639379797371930181e+00 4.915556525508864572e-01 4.915556525508864572e-01
8.737554567796612659e+00 3.945279281152719864e-01 3.945279281152719864e-01
8.835729338221293361e+00 3.019408340186516826e-01 3.019408340186516826e-01
8.933904108645974063e+00 2.173872745312689647e-01 2.173872745312689647e-01
9.032078879070654764e+00 1.441188403934999251e-01 1.441188403934999251e-01
9.130253649495335466e+00 8.492060543098120529e-02 8.492060543098120529e-02
9.228428419920017944e+00 4.200640283559031740e-02 4.200640283559031740e-02
9.326603190344698646e+00 1.693843351466467820e-02 1.693843351466467820e-02
9.424777960769379348e+00 1.057393688827203831e-02 1.057393688827203831e-02
9.522952731194060050e+00 2.304045506700725873e-02 2.304045506700725873e-02
9.621127501618740752e+00 5.374000331587870660e-02 5.374000331587870660e-02
9.719302272043423230e+00 1.013812795202660988e-01 1.013812795202660988e-01
9.817477042468103932e+00 1.640379540465009556e-01 1.640379540465009556e-01
9.915651812892784633e+00 2.392301221348312468e-01 2.392301221348312468e-01
1.001382658331746534e+01 3.240252073708794756e-01 3.240252073708794756e-01
1.011200135374214604e+01 4.151539997952774508e-01 4.151539997952774508e-01
1.021017612416682852e+01 5.091371078340739542e-01 5.091371078340739542e-01
1.030835089459150922e+01 6.024169009686710652e-01 6.024169009686710652e-01
1.040652566501618992e+01 6.914900119864062500e-01 6.914900119864062500e-01
1.050470043544087062e+01 7.730356379732016281e-01 7.730356379732016281e-01
1.060287520586555132e+01 8.440352061822200547e-01 8.440352061822200547e-01
1.070104997629023202e+01 9.018794288928256853e-01 9.018794288928256853e-01
1.079922474671491450e+01 9.444593328540907828e-01 9.444593328540907828e-01
1.089739951713959520e+01 9.702384863587553143e-01 9.702384863587553143e-01
1.099557428756427591e+01 9.783043343924630042e-01 9.783043343924630042e-01
1.109374905798895661e+01 9.683972662299011880e-01 9.683972662299011880e-01
1.119192382841363731e+01 9.409167601268005887e-01 9.409167601268005887e-01
1.129009859883831979e+01 8.969046596163475771e-01 8.969046596163475771e-01
1.138827336926300049e+01 8.380063217482958127e-01 8.380063217482958127e-01
1.148644813968768119e+01 7.664110283633686072e-01 7.664110283633686072e-01
1.158462291011236189e+01 6.847736578856599143e-01 6.847736578856599143e-01
1.168279768053704260e+01 5.961201687125619042e-01 5.961201687125619042e-01
1.178097245096172330e+01 5.037399376675711915e-01 5.037399376675711915e-01
1.187914722138640577e+01 4.110684190767790458e-01 4.110684190767790458e-01
1.197732199181108648e+01 3.215639316996975472e-01 3.215639316996975472e-01
1.207549676223576718e+01 2.385826307532311896e-01 2.385826307532311896e-01
1.217367153266044788e+01 1.652558686172506675e-01 1.652558686172506675e-01
1.227184630308512858e+01 1.043741784327840011e-01 1.043741784327840011e-01
1.237002107350981106e+01 5.828201862581106757e-02 5.828201862581106757e-02
1.246819584393449176e+01 2.878718450350735772e-02 2.878718450350735772e-02
1.256637061435917246e+01 1.708842018373731009e-02 1.708842018373731009e-02
1.266454538478385317e+01 2.372424981027125915e-02 2.372424981027125915e-02
1.276272015520853387e+01 4.854539692394246875e-02 4.854539692394246875e-02
1.286089492563321635e+01 9.071238756588545504e-02 9.071238756588545504e-02
1.295906969605789705e+01 1.487190561007300793e-01 1.487190561007300793e-01
1.305724446648257775e+01 2.204417200764036688e-01 2.204417200764036688e-01
1.315541923690725845e+01 3.032127955785298146e-01 3.032127955785298146e-01
1.325359400733193915e+01 3.939166269111761265e-01 3.939166269111761265e-01
1.335176877775662163e+01 4.891043473171305389e-01 4.891043473171305389e-01
1.344994354818130233e+01 5.851237158760242973e-01 5.851237158760242973e-01
1.354811831860598303e+01 6.782591340830730342e-01 6.782591340830730342e-01
1.364629308903066374e+01 7.648764751111963855e-01 7.648764751111963855e-01
1.374446785945534444e+01 8.415669948404379541e-01 8.415669948404379541e-01
1.384264262988002514e+01 9.052844637228046887e-01 9.052844637228046887e-01
1.394081740030470762e+01 9.534697796093454247e-01 9.534697796093454247e-01
1.403899217072938832e+01 9.841576992837643978e-01 9.841576992837643978e-01
1.413716694115406902e+01 9.960609534976190282e-01 9.960609534976190282e-01
1.423534171157874972e+01 9.886278668202150843e-01 9.886278668202150843e-01
1.433351648200343043e+01 9.620706573013709795e-01 9.620706573013709795e-01
1.443169125242811290e+01 9.173627983958917431e-01 9.173627983958917431e-01
1.452986602285279361e+01 8.562051342244854091e-01 8.562051342244854091e-01
1.462804079327747431e+01 7.809617897623971627e-01 7.809617897623971627e-01
1.472621556370215501e+01 6.945682469216376553e-01 6.945682469216376553e-01
1.482439033412683571e+01 6.004152021799394889e-01 6.004152021799394889e-01
1.492256510455151641e+01 5.022129206950637359e-01 5.022129206950637359e-01
1.502073987497619889e+01 4.038417011015387192e-01 4.038417011015387192e-01
1.511891464540087959e+01 3.091947188698945248e-01 3.091947188698945248e-01
1.521708941582556029e+01 2.220198902805343710e-01 2.220198902805343710e-01
1.531526418625024100e+01 1.457674733423823810e-01 1.457674733423823810e-01
1.541343895667492170e+01 8.344989075600706130e-02 8.344989075600706130e-02
1.551161372709960418e+01 3.751973286190492946e-02 3.751973286190492946e-02
1.560978849752428488e+01 9.771099793305735443e-03 9.771099793305735443e-03
1.570796326794896558e+01 1.268409707366346560e-03 1.268409707366346560e-03
1.580613803837364628e+01 1.230558354366768740e-02 1.230558354366768740e-02
1.590431280879832698e+01 4.239717480378805969e-02 4.239717480378805969e-02
1.600248757922300769e+01 9.030160981938600839e-02 9.030160981938600839e-02
1.610066234964768839e+01 1.540753068382828550e-01 1.540753068382828550e-01
1.619883712007236909e+01 2.311551169402838446e-01 2.311551169402838446e-01
1.629701189049705334e+01 3.184653377581653233e-01 3.184653377581653233e-01
1.639518666092173405e+01 4.125445460561104616e-01 4.125445460561104616e-01
1.649336143134641475e+01 5.096867209164990253e-01 5.096867209164990253e-01
1.659153620177109545e+01 6.060906167166197900e-01 6.060906167166197900e-01
1.668971097219577615e+01 6.980111116085181422e-01 6.980111116085181422e-01
1.678788574262045685e+01 7.819063059317550302e-01 7.819063059317550302e-01
1.688606051304513755e+01 8.545744649645712343e-01 8.545744649645712343e-01
1.698423528346981826e+01 9.132754677752473738e-01 9.132754677752473738e-01
1.708241005389449896e+01 9.558322035998053634e-01 9.558322035998053634e-01
1.718058482431917966e+01 9.807083052088733099e-01 9.807083052088733099e-01
1.727875959474386036e+01 9.870596750803758423e-01 9.870596750803758423e-01
1.737693436516854462e+01 9.747583916620421451e-01 9.747583916620421451e-01
1.747510913559322532e+01 9.443887262398542592e-01 9.443887262398542592e-01
1.757328390601790602e+01 8.972161052765708078e-01 8.972161052765708078e-01
1.767145867644258672e+01 8.351308731105399064e-01 8.351308731105399064e-01
1.776963344686726742e+01 7.605696074147559882e-01 7.605696074147559882e-01
1.786780821729194813e+01 6.764174853061782899e-01 6.764174853061782899e-01
1.796598298771662883e+01 5.858957714543637785e-01 5.858957714543637785e-01
1.806415775814130953e+01 4.924388905933942406e-01 4.924388905933942406e-01
1.816233252856599023e+01 3.995657542822486641e-01 3.995657542822486641e-01
1.826050729899067093e+01 3.107500425324228321e-01 3.107500425324228321e-01
1.835868206941535519e+01 2.292940087017850959e-01 2.292940087017850959e-01
1.845685683984003589e+01 1.582100995474659821e-01 1.582100995474659821e-01
1.855503161026471659e+01 1.001142834659283359e-01 1.001142834659283359e-01
1.865320638068939729e+01 5.713448211234503638e-02 5.713448211234503638e-02
1.875138115111407799e+01 3.083692705485551605e-02 3.083692705485551605e-02
1.884955592153875870e+01 2.217263577362638127e-02 2.217263577362638127e-02
1.894773069196343940e+01 3.144553979818656003e-02 3.144553979818656003e-02
1.904590546238812010e+01 5.830311903518476530e-02 5.830311903518476530e-02
1.914408023281280080e+01 1.017497146142906372e-01 1.017497146142906372e-01
1.924225500323748150e+01 1.601820197804175727e-01 1.601820197804175727e-01
1.934042977366216221e+01 2.314455947253083457e-01 2.314455947253083457e-01
1.943860454408684646e+01 3.129106261987961157e-01 3.129106261987961157e-01
1.953677931451152716e+01 4.015645657611208175e-01 4.015645657611208175e-01
1.963495408493620786e+01 4.941187420044930723e-01 4.941187420044930723e-01
1.973312885536088856e+01 5.871255638282333322e-01 5.871255638282333322e-01
1.983130362578556927e+01 6.771025274836673935e-01 6.771025274836673935e-01
1.992947839621024997e+01 7.606589248196269359e-01 7.606589248196269359e-01
2.002765316663493067e+01 8.346209402426333357e-01 8.346209402426333357e-01
2.012582793705961137e+01 8.961507357706002264e-01 8.961507357706002264e-01
2.022400270748429207e+01 9.428551724538078993e-01 9.428551724538078993e-01
2.032217747790897278e+01 9.728800149078199455e-01 9.728800149078199455e-01
2.042035224833365703e+01 9.849858219553162542e-01 9.849858219553162542e-01
2.051852701875833773e+01 9.786022426818897779e-01 9.786022426818897779e-01
2.061670178918301843e+01 9.538581085501387502e-01 9.538581085501387502e-01
2.071487655960769914e+01 9.115855252676186016e-01 9.115855252676186016e-01
2.081305133003237984e+01 8.532971007710065114e-01 8.532971007710065114e-01
2.091122610045706054e+01 7.811364672240802554e-01 7.811364672240802554e-01
2.100940087088174124e+01 6.978033267236238846e-01 6.978033267236238846e-01
2.110757564130642194e+01 6.064553274511055303e-01 6.064553274511055303e-01
2.120575041173110264e+01 5.105901099395160347e-01 5.105901099395160347e-01
2.130392518215578335e+01 4.139118007985851944e-01 4.139118007985851944e-01
2.140209995258046405e+01 3.201870236303017148e-01 3.201870236303017148e-01
2.150027472300514830e+01 2.330960981165886847e-01 2.330960981165886847e-01
2.159844949342982900e+01 1.560854696917768070e-01 1.560854696917768070e-01
2.169662426385450971e+01 9.222752503953482450e-02 9.222752503953482450e-02
2.179479903427919041e+01 4.409378623354207050e-02 4.409378623354207050e-02
2.189297380470387111e+01 1.364703575807819751e-02 1.364703575807819751e-02
2.199114857512855181e+01 2.157217510260967929e-03 2.157217510260967929e-03
2.208932334555323251e+01 1.014501126332198640e-02 1.014501126332198640e-02
2.218749811597791322e+01 3.735582950770557215e-02 3.735582950770557215e-02
2.228567288640259392e+01 8.276568729500539956e-02 8.276568729500539956e-02
2.238384765682727462e+01 1.446190079891095381e-01 1.446190079891095381e-01
2.248202242725195532e+01 2.204970168948295617e-01 2.204970168948295617e-01
2.258019719767663958e+01 3.074140091376982298e-01 3.074140091376982298e-01
2.267837196810132028e+01 4.019375250328173776e-01 4.019375250328173776e-01
2.277654673852600098e+01 5.003273874904686780e-01 5.003273874904686780e-01
2.287472150895068168e+01 5.986877051784790238e-01 5.986877051784790238e-01
2.297289627937536238e+01 6.931253641094646811e-01 6.931253641094646811e-01
2.307107104980004308e+01 7.799082471872079703e-01 7.799082471872079703e-01
2.316924582022472379e+01 8.556164489375722715e-01 8.556164489375722715e-01
2.326742059064940449e+01 9.172800882497267327e-01 9.172800882497267327e-01
2.336559536107408519e+01 9.624979470419570138e-01 9.624979470419570138e-01
2.346377013149876589e+01 9.895320445972350942e-01 9.895320445972350942e-01
2.356194490192344659e+01 9.973743507788644935e-01 9.973743507788644935e-01
2.366011967234813085e+01 9.857830915706290442e-01 9.857830915706290442e-01
2.375829444277281155e+01 9.552874458509609257e-01 9.552874458509609257e-01
2.385646921319749225e+01 9.071608081632047682e-01 9.071608081632047682e-01
2.395464398362217295e+01 8.433641337856420117e-01 8.433641337856420117e-01
2.405281875404685366e+01 7.664621284143751101e-01 7.664621284143751101e-01
2.415099352447153436e+01 6.795161405266402221e-01 6.795161405266402221e-01
2.424916829489621506e+01 5.859585143581911293e-01 5.859585143581911293e-01
2.434734306532089576e+01 4.894538307647429143e-01 4.894538307647429143e-01
2.444551783574557646e+01 3.937528798030236477e-01 3.937528798030236477e-01
2.454369260617025716e+01 3.025453632737251097e-01 3.025453632737251097e-01


==> fidelity_data_3.dat <==
t fidelity1 fidelity2
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.817477042468103487e-02 1.058451389707466134e-02 1.444641444316892981e-02
1.963495408493620697e-01 4.185265444178634664e-02 5.685598767066806641e-02
2.945243112740431046e-01 9.237334432768545822e-02 1.245046304251842678e-01
3.926990816987241395e-01 1.598436950030156789e-01 2.130638008956428076e-01
4.908738521234051744e-01 2.412071711255390494e-01 3.169014842825622069e-01
5.890486225480862092e-01 3.328090049220021052e-01 4.294720074939811782e-01
6.872233929727672441e-01 4.305796907194764933e-01 5.437660690177844591e-01
7.853981633974482790e-01 5.302359023748676181e-01 6.527881167186680988e-01
8.835729338221293139e-01 6.274874115754216497e-01 7.500264654973838319e-01
9.817477042468103487e-01 7.182385773081368940e-01 8.298824263125267331e-01
1.079922474671491273e+00 7.987737028062400491e-01 8.880281260685720657e-01
1.178097245096172418e+00 8.659169384788694135e-01 9.216683463911919949e-01
1.276272015520853564e+00 9.171593241395679108e-01 9.296891398798456940e-01
1.374446785945534488e+00 9.507478532526720816e-01 9.126846048083560037e-01
1.472621556370215412e+00 9.657339275481297003e-01 8.728623399789450232e-01
1.570796326794896558e+00 9.619810686943602862e-01 8.138370579959227635e-01
1.668971097219577704e+00 9.401340909921468425e-01 7.403299312165378954e-01
1.767145867644258628e+00 9.015539645368667587e-01 6.577978815942765456e-01
1.865320638068939552e+00 8.482241949299101913e-01 5.720217274093140070e-01
1.963495408493620697e+00 7.826356371359357578e-01 4.886845463943274015e-01
2.061670178918301843e+00 7.076572152457869525e-01 4.129716628189536998e-01
2.159844949342982545e+00 6.264000478149452933e-01 3.492213561954632950e-01
2.258019719767663691e+00 5.420820302379991684e-01 3.006509383717707040e-01
2.356194490192344837e+00 4.578990831874887868e-01 2.691766270963245056e-01
2.454369260617025983e+00 3.769081437730542605e-01 2.553381559155726843e-01
2.552544031041707129e+00 3.019256699336524963e-01 2.583308862445713450e-01
2.650718801466387831e+00 2.354440661082757846e-01 2.761399521568521642e-01
2.748893571891068976e+00 1.795671283817802388e-01 3.057632906125812289e-01
2.847068342315750122e+00 1.359644423279696146e-01 3.435038573710379461e-01
2.945243112740430824e+00 1.058437162377145746e-01 3.853063782356669909e-01
3.043417883165111970e+00 8.993933967715038447e-02 4.271109884253864175e-01
3.141592653589793116e+00 8.851503854642917002e-02 4.651952730045115780e-01
3.239767424014474262e+00 1.013783434286297802e-01 4.964775798762136039e-01
3.337942194439155408e+00 1.279046661655294514e-01 5.187579117955906094e-01
3.436116964863836110e+00 1.670690411138003040e-01 5.308779394681785169e-01
3.534291735288517255e+00 2.174839719312178787e-01 5.327883053088540155e-01
3.632466505713198401e+00 2.774422665350285699e-01 5.255188950744946741e-01
3.730641276137879103e+00 3.449641777475562776e-01 5.110555650058424826e-01
3.828816046562560249e+00 4.178485374547462605e-01 4.921343247281668165e-01
3.926990816987241395e+00 4.937278313727554990e-01 4.719706114845706457e-01
4.025165587411922097e+00 5.701272776608307113e-01 4.539465342327034247e-01
4.123340357836603687e+00 6.445279298034489734e-01 4.412824051815498194e-01
4.221515128261284389e+00 7.144336233137197345e-01 4.367202355154005122e-01
4.319689898685965090e+00 7.774412437292034239e-01 4.422460334021427464e-01
4.417864669110646680e+00 8.313133409691653153e-01 4.588747569072493260e-01
4.516039439535327382e+00 8.740515945427411726e-01 4.865168603340079279e-01
4.614214209960008972e+00 9.039690953113247440e-01 5.239389005897081564e-01
4.712388980384689674e+00 9.197589064886269039e-01 5.688231371499379296e-01
4.810563750809370376e+00 9.205559533106373316e-01 6.179230506461637074e-01
4.908738521234051966e+00 9.059890174508917760e-01 6.673038507742646841e-01
5.006913291658732668e+00 8.762195214078710714e-01 7.126499689612256772e-01
5.105088062083414258e+00 8.319639116577043358e-01 7.496158054639717738e-01
5.203262832508094959e+00 7.744968059428420926e-01 7.741920943076061601e-01
5.301437602932775661e+00 7.056326630537301803e-01 7.830584935929681967e-01
5.399612373357457251e+00 6.276845499885956858e-01 7.738935669684984253e-01
5.497787143782137953e+00 5.433995921469807477e-01 7.456161761805315535e-01
5.595961914206818655e+00 4.558718522811878171e-01 6.985372539141465609e-01
5.694136684631500245e+00 3.684346344627864034e-01 6.344076019792562748e-01
5.792311455056180947e+00 2.845354803059365612e-01 5.563552538494463962e-01
5.890486225480861648e+00 2.075983385184302366e-01 4.687144440638205678e-01
5.988660995905543238e+00 1.408784646662311624e-01 3.767566793405663916e-01
6.086835766330223940e+00 8.731646663591047242e-02 2.863421468940953174e-01
6.185010536754905530e+00 4.939848035134201953e-02 2.035161164423895941e-01
6.283185307179586232e+00 2.902967968472265625e-02 1.340795865158812550e-01
6.381360077604266934e+00 2.742815114579132130e-02 8.316582643556280630e-02
6.479534848028948524e+00 4.504557614839961588e-02 5.485447557349283632e-02
6.577709618453629226e+00 8.152016438672506082e-02 5.185246851349583491e-02
6.675884388878310816e+00 1.356659005365912218e-01 7.526643059767487709e-02
6.774059159302991517e+00 2.055004593041245275e-01 1.244846759566066857e-01
6.872233929727672219e+00 2.883121921033971469e-01 1.971790259314815386e-01
6.970408700152353809e+00 3.807644953779901753e-01 2.894279418302633244e-01
7.068583470577034511e+00 4.790337552212238781e-01 3.959535841668361256e-01
7.166758241001715213e+00 5.789750544609568728e-01 5.104570331507553016e-01
7.264933011426396803e+00 6.763080571432731336e-01 6.260286549862477123e-01
7.363107781851077505e+00 7.668140743293548889e-01 7.356050126325709426e-01
7.461282552275758206e+00 8.465343708530597144e-01 8.324402103873739245e-01
7.559457322700439796e+00 9.119593768516948140e-01 9.105583869862022839e-01
7.657632093125120498e+00 9.601986700720798185e-01 9.651553177058717070e-01
7.755806863549802088e+00 9.891224073247657511e-01 9.929206607148717278e-01
7.853981633974482790e+00 9.974662778041657463e-01 9.922580254191190052e-01
7.952156404399163492e+00 9.848939586411368241e-01 9.633873395787098115e-01
8.050331174823844194e+00 9.520133677932141048e-01 9.083224164854341032e-01
8.148505945248526672e+00 9.003455933592454663e-01 8.307255611630017800e-01
8.246680715673207374e+00 8.322480707617287976e-01 7.356498558673923993e-01
8.344855486097888075e+00 7.507962068709896908e-01 6.291877900809678126e-01
8.443030256522568777e+00 6.596300399342810428e-01 5.180515641648161251e-01
8.541205026947249479e+00 5.627745157254997466e-01 4.091152120592961849e-01
8.639379797371930181e+00 4.644434182217026530e-01 3.089513034121471602e-01
8.737554567796612659e+00 3.688378176213619741e-01 2.233952054494835471e-01
8.835729338221293361e+00 2.799500339084879941e-01 1.571676908614853541e-01
8.933904108645974063e+00 2.013835537187496916e-01 1.135822287334972286e-01
9.032078879070654764e+00 1.361981255370443844e-01 9.435691757913948485e-02
9.130253649495335466e+00 8.678748433082961178e-02 9.954318452860794197e-02
9.228428419920017944e+00 5.479495354436181992e-02 1.275746660984119207e-01
9.326603190344698646e+00 4.106970264934175358e-02 1.754307563630091715e-01
9.424777960769379348e+00 4.566388286065493907e-02 2.389008311772078397e-01
9.522952731194060050e+00 6.786840646606599747e-02 3.129277755548204309e-01
9.621127501618740752e+00 1.062829495573863747e-01 3.920037186955127040e-01
9.719302272043423230e+00 1.589139917203407915e-01 4.705872564143531167e-01
9.817477042468103932e+00 2.232934704262188597e-01 5.435101928485887024e-01
9.915651812892784633e+00 2.966099878869285500e-01 6.063430576358899149e-01
1.001382658331746534e+01 3.758444791964642429e-01 6.556922534713589545e-01
1.011200135374214604e+01 4.579027974763034692e-01 6.894073768979075423e-01
1.021017612416682852e+01 5.397387130824948809e-01 7.066845808582664645e-01
1.030835089459150922e+01 6.184622404676805019e-01 7.080602279061192217e-01
1.040652566501618992e+01 6.914298525216501234e-01 6.952978495272156279e-01
1.050470043544087062e+01 7.563148602074807325e-01 6.711798793851266876e-01
1.060287520586555132e+01 8.111578694245326071e-01 6.392230910507776809e-01
1.070104997629023202e+01 8.543986381340616942e-01 6.033425486520138659e-01
1.079922474671491450e+01 8.848917346394882255e-01 5.674927057782312989e-01
1.089739951713959520e+01 9.019090705477808001e-01 5.353157653619986522e-01
1.099557428756427591e+01 9.051326211400643196e-01 5.098264347404953822e-01
1.109374905798895661e+01 8.946404683505236877e-01 4.931588699327957293e-01
1.119192382841363731e+01 8.708887656592123605e-01 4.863961879623002749e-01
1.129009859883831979e+01 8.346914227283013243e-01 4.894958903582494747e-01
1.138827336926300049e+01 7.871983572819003516e-01 5.013164689100515492e-01
1.148644813968768119e+01 7.298721906362573009e-01 5.197420210405691021e-01
1.158462291011236189e+01 6.644623974619748852e-01 5.418935768032213662e-01
1.168279768053704260e+01 5.929752708826219187e-01 5.644086908890206811e-01
1.178097245096172330e+01 5.176377159091521962e-01 5.837652543730039723e-01
1.187914722138640577e+01 4.408528882032064500e-01 5.966218744746032421e-01
1.197732199181108648e+01 3.651460630418932873e-01 6.001458333053973915e-01
1.207549676223576718e+01 2.930998233097829031e-01 5.923006599173838982e-01
1.217367153266044788e+01 2.272786312220476668e-01 5.720686352799901897e-01
1.227184630308512858e+01 1.701440025791051691e-01 5.395888190886546365e-01
1.237002107350981106e+01 1.239627208594796526e-01 4.961980081629993600e-01
1.246819584393449176e+01 9.071168872470292133e-02 4.443698586211345392e-01
1.256637061435917246e+01 7.198399675100945749e-02 3.875556055494641661e-01
1.266454538478385317e+01 6.890148774055145087e-02 3.299377493376594583e-01
1.276272015520853387e+01 8.203942777543538067e-02 2.761151295718798915e-01
1.286089492563321635e+01 1.113688110269308723e-01 2.307434321471199534e-01
1.295906969605789705e+01 1.562213079098729862e-01 1.981589442925066613e-01
1.305724446648257775e+01 2.152809350137620259e-01 1.820150016044595476e-01
1.315541923690725845e+01 2.866052335275146579e-01 1.849599408719932725e-01
1.325359400733193915e+01 3.676771724906291450e-01 2.083825326658217125e-01
1.335176877775662163e+01 4.554872476730394415e-01 2.522460328314778399e-01
1.344994354818130233e+01 5.466434429194360067e-01 3.150255232705970743e-01
1.354811831860598303e+01 6.375049792696458884e-01 3.937555896963266799e-01
1.364629308903066374e+01 7.243342143164975822e-01 4.841871706732544522e-01
1.374446785945534444e+01 8.034597737451054655e-01 5.810442138448287386e-01
1.384264262988002514e+01 8.714430833749533534e-01 6.783631964677405701e-01
1.394081740030470762e+01 9.252399839849436702e-01 7.698921689296894799e-01
1.403899217072938832e+01 9.623490866648537478e-01 8.495212388703187179e-01
1.413716694115406902e+01 9.809389695418965216e-01 9.117136892825244976e-01
1.423534171157874972e+01 9.799472065168634005e-01 9.519064323909089964e-01
1.433351648200343043e+01 9.591455091865437321e-01 9.668502982146296443e-01
1.443169125242811290e+01 9.191668868293544348e-01 9.548646333814634346e-01
1.452986602285279361e+01 8.614926010470922435e-01 9.159865737143418896e-01
1.462804079327747431e+01 7.883987133954617477e-01 8.520027432829532232e-01
1.472621556370215501e+01 7.028640902782902211e-01 7.663594987054137553e-01
1.482439033412683571e+01 6.084437310359875895e-01 6.639565782758277690e-01
1.492256510455151641e+01 5.091131165271831627e-01 5.508374935114114246e-01
1.502073987497619889e+01 4.090908381035007202e-01 4.337975894463018123e-01
1.511891464540087959e+01 3.126479745408755617e-01 3.199368303864780216e-01
1.521708941582556029e+01 2.239134677740918233e-01 2.161885716041780647e-01
1.531526418625024100e+01 1.466850583525330098e-01 1.288575239145168250e-01
1.541343895667492170e+01 8.425515332923799727e-02 6.319964143170152260e-02
1.551161372709960418e+01 3.926031372739547526e-02 2.307377740382554956e-02
1.560978849752428488e+01 1.356189373271918241e-02 1.068985515013351484e-02
1.570796326794896558e+01 8.163793960201349773e-03 2.647135663716018023e-02
1.580613803837364628e+01 2.317138598945413241e-02 6.904164974835334811e-02
1.590431280879832698e+01 5.779352567724452966e-02 1.353346725872294487e-01
1.600248757922300769e+01 1.103873157298837365e-01 2.208214444905468865e-01
1.610066234964768839e+01 1.785430308315558157e-01 3.198354615901694009e-01
1.619883712007236909e+01 2.592045110030283817e-01 4.259728967277041645e-01
1.629701189049705334e+01 3.488184850073481891e-01 5.325382002821401617e-01
1.639518666092173405e+01 4.435048160330061218e-01 6.330025920782893500e-01
1.649336143134641475e+01 5.392386557238532108e-01 7.214422760880123686e-01
1.659153620177109545e+01 6.320350111352800448e-01 7.929250407562359326e-01
1.668971097219577615e+01 7.181263008409133342e-01 8.438180774073358315e-01
1.678788574262045685e+01 7.941240941379666962e-01 8.719960257349986810e-01
1.688606051304513755e+01 8.571573482610979067e-01 8.769359534394267630e-01
1.698423528346981826e+01 9.049810064216953220e-01 8.596945963087421205e-01
1.708241005389449896e+01 9.360506894688858104e-01 8.227720580421222785e-01
1.718058482431917966e+01 9.495612796930752442e-01 7.698746142639367740e-01
1.727875959474386036e+01 9.454493178819002308e-01 7.055966401390383336e-01
1.737693436516854462e+01 9.243611727936015265e-01 6.350474324901860257e-01
1.747510913559322532e+01 8.875907622175820411e-01 5.634524032644043778e-01
1.757328390601790602e+01 8.369920910629126132e-01 4.957595219792123586e-01
1.767145867644258672e+01 7.748729352882813837e-01 4.362809013311280126e-01
1.776963344686726742e+01 7.038765850074634178e-01 3.883961577007457588e-01
1.786780821729194813e+01 6.268586471400831028e-01 3.543389158141629358e-01
1.796598298771662883e+01 5.467655173577993244e-01 3.350809932827369941e-01
1.806415775814130953e+01 4.665203191163364571e-01 3.303209402793405580e-01
1.816233252856599023e+01 3.889209620832648207e-01 3.385753385541011573e-01
1.826050729899067093e+01 3.165536049726834777e-01 3.573632231647216884e-01
1.835868206941535519e+01 2.517233446171331379e-01 3.834667962171278144e-01
1.845685683984003589e+01 1.964025233224522826e-01 4.132458005840366488e-01
1.855503161026471659e+01 1.521957715772964403e-01 4.429789481472717338e-01
1.865320638068939729e+01 1.203198860213993832e-01 4.692039442795528092e-01
1.875138115111407799e+01 1.015959588269231412e-01 4.890280474721056536e-01
1.884955592153875870e+01 9.645086598630153718e-02 5.003837077717635529e-01
1.894773069196343940e+01 1.049252926290887566e-01 5.022084296811339943e-01
1.904590546238812010e+01 1.266858900117152076e-01 4.945342424171749740e-01
1.914408023281280080e+01 1.610398535743487181e-01 4.784795465404294013e-01
1.924225500323748150e+01 2.069510890638941170e-01 4.561440665092505453e-01
1.934042977366216221e+01 2.630580803249470967e-01 4.304155540015963677e-01
1.943860454408684646e+01 3.276944667211166839e-01 4.047041383412737781e-01
1.953677931451152716e+01 3.989140636152578301e-01 3.826262372900772757e-01
1.963495408493620786e+01 4.745225155844073339e-01 3.676642443592406662e-01
1.973312885536088856e+01 5.521178854760108168e-01 3.628304467881439122e-01
1.983130362578556927e+01 6.291422142049207800e-01 3.703636073571218157e-01
1.992947839621024997e+01 7.029454371776761024e-01 3.914843427829108324e-01
2.002765316663493067e+01 7.708620550742071309e-01 4.262310086973180590e-01
2.012582793705961137e+01 8.302997091770136784e-01 4.733915812615814289e-01
2.022400270748429207e+01 8.788374158989057383e-01 5.305394787932280476e-01
2.032217747790897278e+01 9.143298049403232319e-01 5.941729747637414238e-01
2.042035224833365703e+01 9.350124237848158604e-01 6.599494646273234011e-01
2.051852701875833773e+01 9.396021576932110930e-01 7.229980286504874565e-01
2.061670178918301843e+01 9.273861917286182477e-01 7.782871112664526692e-01
2.071487655960769914e+01 8.982928032240196092e-01 8.210192583209440231e-01
2.081305133003237984e+01 8.529376740695147063e-01 8.470221296981046422e-01
2.091122610045706054e+01 7.926403613061238085e-01 8.531046828002404325e-01
2.100940087088174124e+01 7.194070228150112323e-01 8.373495602579986707e-01
2.110757564130642194e+01 6.358773772462938956e-01 7.993171752510880301e-01
2.120575041173110264e+01 5.452360584562577772e-01 7.401434447998417321e-01
2.130392518215578335e+01 4.510908489498899332e-01 6.625210869732698349e-01
2.140209995258046405e+01 3.573225707368498649e-01 5.705632583326121221e-01
2.150027472300514830e+01 2.679134988060010714e-01 4.695573723859317594e-01
2.159844949342982900e+01 1.867628767577270421e-01 3.656254961267005887e-01
2.169662426385450971e+01 1.174993160519251234e-01 2.653150936143965355e-01
2.179479903427919041e+01 6.330044709202642395e-02 1.751494876158708469e-01
2.189297380470387111e+01 2.673010507920582299e-02 1.011707955161712524e-01
2.199114857512855181e+01 9.602569910895022640e-03 4.850899151217142463e-02
2.208932334555323251e+01 1.288198202695615448e-02 2.100907730891525549e-02
2.218749811597791322e+01 3.662311683336068324e-02 2.094423383104885780e-02
2.228567288640259392e+01 7.995735041630723516e-02 4.883659348664032979e-02
2.238384765682727462e+01 1.411250486268165183e-01 1.033993974948998751e-01
2.248202242725195532e+01 2.175529360115247002e-01 1.816053920494831997e-01
2.258019719767663958e+01 3.059724283054433003e-01 2.788770530492978295e-01
2.267837196810132028e+01 4.025726087467697556e-01 3.893853158666643610e-01
2.277654673852600098e+01 5.031796374477878198e-01 5.064355946578242840e-01
2.287472150895068168e+01 6.034530146654378813e-01 6.229135904913044586e-01
2.297289627937536238e+01 6.990883438334528632e-01 7.317591656622096652e-01
2.307107104980004308e+01 7.860160869011723062e-01 8.264346979626815415e-01
2.316924582022472379e+01 8.605862589859120115e-01 9.013549373073797000e-01
2.326742059064940449e+01 9.197300190980790546e-01 9.522483956958356366e-01
2.336559536107408519e+01 9.610905938163564199e-01 9.764254607100478767e-01
2.346377013149876589e+01 9.831178119607051347e-01 9.729353284051985851e-01
2.356194490192344659e+01 9.851226059331320561e-01 9.426019775565178671e-01
2.366011967234813085e+01 9.672900188985814607e-01 8.879381470521902076e-01
2.375829444277281155e+01 9.306514185896870295e-01 8.129449901064274009e-01
2.385646921319749225e+01 8.770186408829024893e-01 7.228131333259941727e-01
2.395464398362217295e+01 8.088845685027663546e-01 6.235476928855968604e-01
2.405281875404685366e+01 7.292961120492187366e-01 5.215449182249123350e-01
2.415099352447153436e+01 6.417066449132222683e-01 4.231511985242172869e-01
2.424916829489621506e+01 5.498156173389386892e-01 3.342359826170095971e-01
2.434734306532089576e+01 4.574033279539312380e-01 2.598086954133423387e-01
2.444551783574557646e+01 3.681686751280257575e-01 2.037061128752759853e-01
2.454369260617025716e+01 2.855771762634495836e-01 1.683711647365285502e-01

